New Measurements of the Deuteron to Proton F2 Structure Function Ratio

Nucleon structure functions, as measured in lepton-nucleon scattering, have historically provided a critical observable in the study of partonic dynamics within the nucleon. However, at very large parton momenta it is both experimentally and theoretically challenging to extract parton distributions due to the probable onset of non-perturbative contributions and the unavailability of high precision data at critical kinematics. Extraction of the neutron structure and the d-quark distribution have been further challenging due to the necessity of applying nuclear corrections when utilizing scattering data from a deuteron target to extract free neutron structure. However, a program of experiments has been carried out recently at the energy-upgraded Jefferson Lab electron accelerator aimed at significantly reducing the nuclear correction uncertainties on the d-quark distribution function at large partonic momentum. This allows leveraging the vast body of deuterium data covering a large kinematic range to be utilized for d-quark parton distribution function extraction. We present new data from experiment E12-10-002 carried out in Jefferson Lab Hall C on the deuteron to proton cross-section ratio at large BJorken-x. These results significantly improve the precision of existing data, and provide a first look at the expected impact on quark distributions extracted from global parton distribution function fits.

==> deut2prot_detailed.txt <==
Table of data provided to CTEQ-Jefferson Lab (CJ) used in impact study shown in Figure 4

*****Description of columns*********
spec     spectrometer. 0=HMS 1=SHMS
ebeam    Electron Beam Energy (GeV)
ep       Scattered Electron Energy (GeV) 
thetac   Central Angle of spectrometer (degrees)
xb       Bjorken X
q2       Q2 (momentum transfer squared)
w2       W2 (invariant mass squared)
xsec     D/H cross section ratio
perr     Total uncorrelated point to point error (includes statistical, target boiling, tracking efficiency, trigger efficiency, radiative correction for dummy, charge error  )
stat     Statistical Error
gerr     Total x-correlated Global Error (last nine columns added in quadrature) 
density  Target density*length
cer      Cerenkov Efficiency
model    Model dependence error
kin      Uncertainity on ep, ebeam, and thetac
csb      Charge Symmetric Background
acc      Acceptance
rad      Radiative Corrections
live     Livetime 
pion     pion contamination

   spec     ebeam      ep       thetac     xb        q2       w2         xsec      perr      stat      gerr      density   cer       model     kin       csb       acc       rad       live      pion
   0.00000  10.60200   3.11409  21.03500   0.31198   4.38369  10.54807   0.83869   0.01136   0.00891   0.01387   0.01130   0.00100   0.00169   0.00039   0.00493   0.00300   0.00503   0.00047   0.00140
   0.00000  10.60200   3.14700  21.03500   0.31666   4.43003  10.43996   0.84450   0.01142   0.00898   0.01373   0.01130   0.00100   0.00185   0.00037   0.00445   0.00300   0.00502   0.00047   0.00140
   0.00000  10.60200   3.17992  21.03500   0.32140   4.47636  10.33186   0.82920   0.01155   0.00909   0.01360   0.01130   0.00100   0.00191   0.00036   0.00402   0.00300   0.00502   0.00047   0.00140
   0.00000  10.60200   3.21283  21.03500   0.32617   4.52270  10.22376   0.82904   0.01155   0.00912   0.01348   0.01130   0.00100   0.00178   0.00042   0.00364   0.00300   0.00502   0.00047   0.00140
   0.00000  10.60200   3.24575  21.03500   0.33099   4.56903  10.11566   0.82196   0.01156   0.00918   0.01333   0.01130   0.00100   0.00133   0.00040   0.00329   0.00300   0.00502   0.00047   0.00140
   0.00000  10.60200   3.27866  21.03500   0.33584   4.61536  10.00756   0.83979   0.01159   0.00924   0.01329   0.01130   0.00100   0.00162   0.00043   0.00297   0.00300   0.00502   0.00047   0.00140
   0.00000  10.60200   3.31157  21.03500   0.34075   4.66169   9.89947   0.82770   0.01165   0.00932   0.01318   0.01130   0.00100   0.00116   0.00040   0.00269   0.00300   0.00502   0.00047   0.00140
   0.00000  10.60200   3.34449  21.03500   0.34569   4.70802   9.79138   0.81795   0.01177   0.00944   0.01311   0.01130   0.00100   0.00083   0.00040   0.00243   0.00300   0.00502   0.00047   0.00140
   0.00000  10.60200   3.37740  21.03500   0.35069   4.75435   9.68329   0.82002   0.01180   0.00950   0.01308   0.01130   0.00100   0.00108   0.00040   0.00220   0.00300   0.00501   0.00047   0.00140
   0.00000  10.60200   3.41031  21.03500   0.35572   4.80068   9.57521   0.82312   0.01182   0.00956   0.01305   0.01130   0.00100   0.00105   0.00043   0.00199   0.00300   0.00501   0.00047   0.00140
   0.00000  10.60200   3.44322  21.03500   0.36081   4.84701   9.46712   0.82100   0.01196   0.00971   0.01311   0.01130   0.00100   0.00184   0.00044   0.00180   0.00300   0.00501   0.00047   0.00140
   0.00000  10.60200   3.47613  21.03500   0.36594   4.89333   9.35904   0.81650   0.01205   0.00982   0.01310   0.01130   0.00100   0.00192   0.00042   0.00163   0.00300   0.00501   0.00047   0.00140
   0.00000  10.60200   3.50903  21.03500   0.37112   4.93966   9.25096   0.81399   0.01208   0.00989   0.01317   0.01130   0.00100   0.00246   0.00045   0.00148   0.00300   0.00501   0.00047   0.00140
   0.00000  10.60200   3.54194  21.03500   0.37634   4.98598   9.14289   0.82908   0.01218   0.01002   0.01312   0.01130   0.00100   0.00230   0.00042   0.00134   0.00300   0.00501   0.00047   0.00140
   0.00000  10.60200   3.57485  21.03500   0.38162   5.03230   9.03482   0.81802   0.01224   0.01010   0.01306   0.01130   0.00100   0.00198   0.00040   0.00122   0.00300   0.00501   0.00047   0.00140
   0.00000  10.60200   3.77140  21.03500   0.41419   5.30900   8.38927   0.80553   0.00840   0.00543   0.01291   0.01130   0.00100   0.00002   0.00051   0.00068   0.00300   0.00501   0.00107   0.00140
   0.00000  10.60200   3.81126  21.03500   0.42102   5.36510   8.25838   0.80884   0.00840   0.00548   0.01290   0.01130   0.00100   0.00028   0.00049   0.00061   0.00300   0.00501   0.00107   0.00140
   0.00000  10.60200   3.85111  21.03500   0.42793   5.42120   8.12749   0.79743   0.00844   0.00554   0.01290   0.01130   0.00100   0.00005   0.00052   0.00054   0.00300   0.00500   0.00107   0.00140
   0.00000  10.60200   3.89097  21.03500   0.43493   5.47731   7.99660   0.79229   0.00845   0.00559   0.01290   0.01130   0.00100   0.00006   0.00049   0.00048   0.00300   0.00500   0.00107   0.00140
   0.00000  10.60200   3.93082  21.03500   0.44201   5.53340   7.86572   0.79741   0.00848   0.00566   0.01291   0.01130   0.00100   0.00049   0.00056   0.00043   0.00300   0.00500   0.00107   0.00140
   0.00000  10.60200   3.97067  21.03500   0.44917   5.58950   7.73484   0.79556   0.00856   0.00574   0.01292   0.01130   0.00100   0.00080   0.00053   0.00039   0.00300   0.00500   0.00107   0.00140
   0.00000  10.60200   4.01052  21.03500   0.45642   5.64560   7.60396   0.78715   0.00858   0.00581   0.01292   0.01130   0.00100   0.00087   0.00053   0.00035   0.00300   0.00500   0.00107   0.00140
   0.00000  10.60200   4.05037  21.03500   0.46376   5.70169   7.47309   0.79141   0.00863   0.00589   0.01297   0.01130   0.00100   0.00145   0.00053   0.00031   0.00300   0.00500   0.00107   0.00140
   0.00000  10.60200   4.09021  21.03500   0.47119   5.75779   7.34222   0.78855   0.00864   0.00595   0.01300   0.01130   0.00100   0.00171   0.00052   0.00028   0.00300   0.00500   0.00107   0.00140
   0.00000  10.60200   4.13006  21.03500   0.47871   5.81388   7.21136   0.78577   0.00870   0.00605   0.01306   0.01130   0.00100   0.00211   0.00051   0.00025   0.00300   0.00500   0.00107   0.00140
   0.00000  10.60200   4.16991  21.03500   0.48632   5.86997   7.08050   0.77500   0.00877   0.00614   0.01312   0.01130   0.00100   0.00245   0.00056   0.00022   0.00300   0.00500   0.00107   0.00140
   0.00000  10.60200   4.20975  21.03500   0.49403   5.92605   6.94964   0.77954   0.00884   0.00625   0.01317   0.01130   0.00100   0.00272   0.00055   0.00020   0.00300   0.00500   0.00107   0.00140
   0.00000  10.60200   4.24959  21.03500   0.50183   5.98214   6.81879   0.77978   0.00891   0.00635   0.01318   0.01130   0.00100   0.00276   0.00057   0.00018   0.00300   0.00500   0.00107   0.00140
   0.00000  10.60200   4.28943  21.03500   0.50974   6.03823   6.68794   0.77877   0.00899   0.00646   0.01289   0.01130   0.00100   0.00024   0.00056   0.00016   0.00300   0.00500   0.00107   0.00140
   0.00000  10.60200   4.32927  21.03500   0.51774   6.09431   6.55709   0.77172   0.00903   0.00656   0.01289   0.01130   0.00100   0.00031   0.00058   0.00015   0.00300   0.00500   0.00107   0.00140
   0.00000  10.60200   4.23851  21.03500   0.49965   5.96654   6.85519   0.77713   0.00888   0.00689   0.01315   0.01130   0.00100   0.00275   0.00056   0.00019   0.00300   0.00500   0.00046   0.00140
   0.00000  10.60200   4.28329  21.03500   0.50851   6.02958   6.70811   0.76981   0.00893   0.00698   0.01290   0.01130   0.00100   0.00108   0.00057   0.00017   0.00300   0.00500   0.00046   0.00140
   0.00000  10.60200   4.32808  21.03500   0.51749   6.09262   6.56103   0.77199   0.00906   0.00712   0.01286   0.01130   0.00100   0.00031   0.00056   0.00015   0.00300   0.00500   0.00046   0.00140
   0.00000  10.60200   4.37286  21.03500   0.52661   6.15566   6.41396   0.76820   0.00913   0.00724   0.01286   0.01130   0.00100   0.00028   0.00057   0.00013   0.00300   0.00500   0.00046   0.00140
   0.00000  10.60200   4.41764  21.03500   0.53585   6.21870   6.26689   0.76067   0.00920   0.00736   0.01288   0.01130   0.00100   0.00079   0.00053   0.00012   0.00300   0.00500   0.00046   0.00140
   0.00000  10.60200   4.46241  21.03500   0.54523   6.28173   6.11983   0.76583   0.00932   0.00751   0.01291   0.01130   0.00100   0.00121   0.00055   0.00011   0.00300   0.00500   0.00046   0.00140
   0.00000  10.60200   4.50719  21.03500   0.55475   6.34476   5.97277   0.76516   0.00949   0.00772   0.01291   0.01130   0.00100   0.00127   0.00052   0.00009   0.00300   0.00500   0.00046   0.00140
   0.00000  10.60200   4.55197  21.03500   0.56441   6.40779   5.82572   0.75317   0.00962   0.00787   0.01291   0.01130   0.00100   0.00119   0.00051   0.00008   0.00300   0.00500   0.00046   0.00140
   0.00000  10.60200   4.59674  21.03500   0.57421   6.47082   5.67867   0.75806   0.00975   0.00805   0.01288   0.01130   0.00100   0.00090   0.00054   0.00008   0.00300   0.00500   0.00046   0.00140
   0.00000  10.60200   4.64151  21.03500   0.58416   6.53385   5.53163   0.74514   0.00990   0.00825   0.01289   0.01130   0.00100   0.00094   0.00052   0.00007   0.00300   0.00500   0.00046   0.00140
   0.00000  10.60200   4.68628  21.03500   0.59425   6.59687   5.38459   0.74677   0.01008   0.00846   0.01290   0.01130   0.00100   0.00111   0.00053   0.00006   0.00300   0.00500   0.00046   0.00140
   0.00000  10.60200   4.73105  21.03500   0.60451   6.65989   5.23755   0.74179   0.01034   0.00875   0.01294   0.01130   0.00100   0.00152   0.00053   0.00006   0.00300   0.00500   0.00046   0.00140
   0.00000  10.60200   4.77582  21.03500   0.61491   6.72292   5.09052   0.74561   0.01058   0.00903   0.01297   0.01130   0.00100   0.00175   0.00054   0.00005   0.00300   0.00500   0.00046   0.00140
   0.00000  10.60200   4.82059  21.03500   0.62548   6.78593   4.94350   0.73497   0.01073   0.00922   0.01298   0.01130   0.00100   0.00180   0.00054   0.00005   0.00300   0.00500   0.00046   0.00140
   0.00000  10.60200   4.86535  21.03500   0.63622   6.84895   4.79648   0.74083   0.01106   0.00959   0.01287   0.01130   0.00100   0.00065   0.00053   0.00004   0.00300   0.00500   0.00046   0.00140
   0.00000  10.60200   4.79405  21.03500   0.61920   6.74858   5.03065   0.73348   0.00861   0.00591   0.01299   0.01130   0.00100   0.00189   0.00054   0.00005   0.00300   0.00500   0.00028   0.00140
   0.00000  10.60200   4.84470  21.03500   0.63125   6.81987   4.86432   0.73586   0.00871   0.00608   0.01289   0.01130   0.00100   0.00101   0.00052   0.00004   0.00300   0.00500   0.00028   0.00140
   0.00000  10.60200   4.89534  21.03500   0.64350   6.89116   4.69800   0.73361   0.00884   0.00626   0.01287   0.01130   0.00100   0.00086   0.00048   0.00004   0.00300   0.00500   0.00028   0.00140
   0.00000  10.60200   4.94598  21.03500   0.65598   6.96244   4.53169   0.73395   0.00902   0.00650   0.01288   0.01130   0.00100   0.00097   0.00046   0.00004   0.00300   0.00500   0.00028   0.00140
   0.00000  10.60200   4.99662  21.03500   0.66868   7.03373   4.36538   0.73421   0.00912   0.00671   0.01293   0.01130   0.00100   0.00152   0.00042   0.00003   0.00300   0.00500   0.00028   0.00140
   0.00000  10.60200   5.04725  21.03500   0.68162   7.10501   4.19908   0.72245   0.00931   0.00695   0.01300   0.01130   0.00100   0.00200   0.00041   0.00003   0.00300   0.00500   0.00028   0.00140
   0.00000  10.60200   5.09789  21.03500   0.69479   7.17629   4.03278   0.73080   0.00952   0.00724   0.01300   0.01130   0.00100   0.00198   0.00047   0.00003   0.00300   0.00500   0.00028   0.00140
   0.00000  10.60200   5.14852  21.03500   0.70821   7.24756   3.86649   0.71946   0.00978   0.00756   0.01304   0.01130   0.00100   0.00229   0.00035   0.00003   0.00300   0.00500   0.00028   0.00140
   0.00000  10.60200   5.19915  21.03500   0.72187   7.31883   3.70021   0.72532   0.01006   0.00792   0.01315   0.01130   0.00100   0.00285   0.00027   0.00002   0.00300   0.00500   0.00028   0.00140
   0.00000  10.60200   5.24978  21.03500   0.73580   7.39010   3.53393   0.73508   0.01029   0.00824   0.01323   0.01130   0.00100   0.00318   0.00025   0.00002   0.00300   0.00500   0.00028   0.00140
   0.00000  10.60200   5.30041  21.03500   0.74999   7.46137   3.36766   0.74165   0.01072   0.00873   0.01321   0.01130   0.00100   0.00309   0.00018   0.00002   0.00300   0.00500   0.00028   0.00140
   0.00000  10.60200   5.35103  21.03500   0.76445   7.53264   3.20139   0.75076   0.01108   0.00919   0.01305   0.01130   0.00100   0.00236   0.00006   0.00002   0.00300   0.00501   0.00028   0.00140
   0.00000  10.60200   5.40166  21.03500   0.77919   7.60390   3.03513   0.71701   0.01159   0.00977   0.01325   0.01130   0.00100   0.00329   0.00013   0.00002   0.00300   0.00501   0.00028   0.00140
   0.00000  10.60200   5.45228  21.03500   0.79423   7.67516   2.86888   0.61533   0.01201   0.01029   0.01487   0.01130   0.00100   0.00750   0.00025   0.00002   0.00300   0.00501   0.00028   0.00140
   0.00000  10.60200   5.50290  21.03500   0.80956   7.74642   2.70263   0.76356   0.01257   0.01096   0.01440   0.01130   0.00100   0.00650   0.00043   0.00002   0.00300   0.00501   0.00028   0.00140
   0.00000  10.60200   5.39647  21.03500   0.77767   7.59660   3.05215   0.73054   0.00793   0.00586   0.01317   0.01130   0.00100   0.00291   0.00014   0.00002   0.00300   0.00501   0.00061   0.00140
   0.00000  10.60200   5.45347  21.03500   0.79458   7.67683   2.86497   0.61504   0.00809   0.00614   0.01491   0.01130   0.00100   0.00756   0.00027   0.00002   0.00300   0.00501   0.00061   0.00140
   0.00000  10.60200   5.51046  21.03500   0.81188   7.75706   2.67779   0.77659   0.00840   0.00653   0.01443   0.01130   0.00100   0.00654   0.00052   0.00002   0.00300   0.00501   0.00061   0.00140
   0.00000  10.60200   5.56745  21.03500   0.82956   7.83729   2.49062   0.85264   0.00880   0.00703   0.01306   0.01130   0.00100   0.00218   0.00082   0.00002   0.00300   0.00502   0.00061   0.00140
   0.00000  10.60200   5.62444  21.03500   0.84764   7.91751   2.30346   0.65239   0.00915   0.00752   0.01301   0.01130   0.00100   0.00138   0.00138   0.00002   0.00300   0.00504   0.00061   0.00140
   0.00000  10.60200   5.68143  21.03500   0.86615   7.99773   2.11630   0.74795   0.00968   0.00815   0.01552   0.01130   0.00100   0.00830   0.00250   0.00002   0.00300   0.00508   0.00061   0.00140
   0.00000  10.60200   5.73841  21.03500   0.88509   8.07795   1.92915   0.84778   0.01030   0.00890   0.01614   0.01130   0.00100   0.00876   0.00411   0.00002   0.00300   0.00518   0.00061   0.00140
   0.00000  10.60200   5.79539  21.03500   0.90447   8.15816   1.74201   0.94740   0.01123   0.00994   0.01550   0.01130   0.00100   0.00520   0.00659   0.00002   0.00300   0.00545   0.00061   0.00140
   0.00000  10.60200   5.85237  21.03500   0.92432   8.23837   1.55488   0.99371   0.01227   0.01110   0.01585   0.01130   0.00100   0.00245   0.00821   0.00002   0.00300   0.00615   0.00061   0.00140
   0.00000  10.60200   5.90935  21.03500   0.94465   8.31857   1.36776   1.65610   0.01361   0.01257   0.02171   0.01130   0.00100   0.01342   0.00849   0.00003   0.00300   0.00889   0.00061   0.00140
   0.00000  10.60200   5.96632  21.03500   0.96548   8.39878   1.18064  44.40498   0.01557   0.01465   0.03583   0.01130   0.00100   0.02307   0.01241   0.00066   0.00300   0.02137   0.00061   0.00140
   1.00000  10.60200   2.40187  21.03500   0.22055   3.39386  12.87441   0.88353   0.01432   0.01279   0.01676   0.01130   0.00100   0.00437   0.00036   0.00133   0.00011   0.00519   0.01011   0.00140
   1.00000  10.60200   2.42841  21.03500   0.22371   3.43136  12.78710   0.85983   0.01443   0.01291   0.01662   0.01130   0.00100   0.00386   0.00037   0.00123   0.00011   0.00517   0.01011   0.00140
   1.00000  10.60200   2.45495  21.03500   0.22690   3.46886  12.69980   0.85782   0.01462   0.01311   0.01650   0.01130   0.00100   0.00335   0.00035   0.00113   0.00011   0.00516   0.01011   0.00140
   1.00000  10.60200   2.48149  21.03500   0.23010   3.50636  12.61249   0.87156   0.01471   0.01322   0.01639   0.01130   0.00100   0.00283   0.00037   0.00104   0.00011   0.00515   0.01011   0.00140
   1.00000  10.60200   2.50803  21.03500   0.23332   3.54386  12.52519   0.87141   0.01480   0.01333   0.01639   0.01130   0.00100   0.00290   0.00034   0.00096   0.00011   0.00514   0.01011   0.00140
   1.00000  10.60200   2.53457  21.03500   0.23657   3.58136  12.43788   0.90453   0.01494   0.01349   0.01635   0.01130   0.00100   0.00266   0.00036   0.00088   0.00012   0.00513   0.01011   0.00140
   1.00000  10.60200   2.56111  21.03500   0.23983   3.61886  12.35058   0.87807   0.01504   0.01361   0.01632   0.01130   0.00100   0.00253   0.00034   0.00081   0.00012   0.00512   0.01011   0.00140
   1.00000  10.60200   2.58765  21.03500   0.24312   3.65637  12.26327   0.85126   0.01517   0.01375   0.01626   0.01130   0.00100   0.00214   0.00035   0.00075   0.00012   0.00511   0.01011   0.00140
   1.00000  10.60200   2.61419  21.03500   0.24643   3.69387  12.17597   0.86485   0.01537   0.01397   0.01625   0.01130   0.00100   0.00213   0.00032   0.00069   0.00012   0.00510   0.01011   0.00140
   1.00000  10.60200   2.64073  21.03500   0.24976   3.73137  12.08866   0.89194   0.01560   0.01421   0.01623   0.01130   0.00100   0.00199   0.00035   0.00063   0.00012   0.00510   0.01011   0.00140
   1.00000  10.60200   2.66727  21.03500   0.25312   3.76887  12.00136   0.87521   0.01581   0.01445   0.01622   0.01130   0.00100   0.00194   0.00033   0.00058   0.00012   0.00509   0.01011   0.00140
   1.00000  10.60200   2.69381  21.03500   0.25649   3.80637  11.91406   0.86636   0.01607   0.01474   0.01621   0.01130   0.00100   0.00190   0.00033   0.00054   0.00012   0.00508   0.01011   0.00140
   1.00000  10.60200   2.72035  21.03500   0.25989   3.84387  11.82675   0.89519   0.01632   0.01502   0.01621   0.01130   0.00100   0.00190   0.00034   0.00049   0.00012   0.00508   0.01011   0.00140
   1.00000  10.60200   2.74689  21.03500   0.26331   3.88137  11.73945   0.85618   0.01659   0.01530   0.01621   0.01130   0.00100   0.00198   0.00036   0.00045   0.00012   0.00507   0.01011   0.00140
   1.00000  10.60200   2.77343  21.03500   0.26676   3.91887  11.65214   0.84858   0.01684   0.01555   0.01623   0.01130   0.00100   0.00212   0.00036   0.00042   0.00013   0.00507   0.01011   0.00140
   1.00000  10.60200   2.79997  21.03500   0.27023   3.95637  11.56484   0.87059   0.01689   0.01565   0.01624   0.01130   0.00100   0.00221   0.00036   0.00038   0.00013   0.00506   0.01011   0.00140
   1.00000  10.60200   2.82651  21.03500   0.27372   3.99388  11.47753   0.86262   0.01733   0.01610   0.01628   0.01130   0.00100   0.00253   0.00035   0.00035   0.00013   0.00506   0.01011   0.00140
   1.00000  10.60200   2.85305  21.03500   0.27724   4.03138  11.39023   0.88383   0.01756   0.01634   0.01632   0.01130   0.00100   0.00275   0.00038   0.00032   0.00013   0.00505   0.01011   0.00140
   1.00000  10.60200   2.87959  21.03500   0.28078   4.06888  11.30292   0.85755   0.01771   0.01652   0.01635   0.01130   0.00100   0.00295   0.00034   0.00030   0.00013   0.00505   0.01011   0.00140
   1.00000  10.60200   2.90613  21.03500   0.28434   4.10638  11.21562   0.84950   0.01805   0.01687   0.01639   0.01130   0.00100   0.00315   0.00035   0.00028   0.00013   0.00505   0.01011   0.00140
   1.00000  10.60200   2.93267  21.03500   0.28793   4.14388  11.12831   0.85754   0.01827   0.01711   0.01645   0.01130   0.00100   0.00348   0.00037   0.00025   0.00013   0.00504   0.01011   0.00140
   1.00000  10.60200   2.95921  21.03500   0.29155   4.18138  11.04101   0.85034   0.01865   0.01751   0.01651   0.01130   0.00100   0.00377   0.00036   0.00023   0.00013   0.00504   0.01011   0.00140
   1.00000  10.60200   2.98575  21.03500   0.29519   4.21888  10.95370   0.86129   0.01880   0.01769   0.01659   0.01130   0.00100   0.00409   0.00036   0.00021   0.00014   0.00504   0.01011   0.00140
   1.00000  10.60200   3.01229  21.03500   0.29885   4.25638  10.86640   0.85247   0.01927   0.01817   0.01677   0.01130   0.00100   0.00478   0.00040   0.00020   0.00014   0.00503   0.01011   0.00140
   1.00000  10.60200   3.03883  21.03500   0.30254   4.29389  10.77909   0.84092   0.01954   0.01844   0.01670   0.01130   0.00100   0.00454   0.00036   0.00018   0.00014   0.00503   0.01011   0.00140
   1.00000  10.60200   3.06537  21.03500   0.30626   4.33139  10.69179   0.85506   0.01999   0.01891   0.01665   0.01130   0.00100   0.00433   0.00041   0.00017   0.00014   0.00503   0.01011   0.00140
   1.00000  10.60200   3.09191  21.03500   0.31000   4.36889  10.60449   0.84258   0.02020   0.01914   0.01665   0.01130   0.00100   0.00436   0.00038   0.00015   0.00014   0.00503   0.01011   0.00140
   1.00000  10.60200   3.11845  21.03500   0.31377   4.40639  10.51718   0.80880   0.02063   0.01959   0.01682   0.01130   0.00100   0.00495   0.00038   0.00014   0.00014   0.00503   0.01011   0.00140
   1.00000  10.60200   3.14499  21.03500   0.31757   4.44389  10.42988   0.83678   0.02094   0.01993   0.01681   0.01130   0.00100   0.00493   0.00040   0.00013   0.00014   0.00502   0.01011   0.00140
   1.00000  10.60200   3.17153  21.03500   0.32139   4.48139  10.34257   0.82607   0.02142   0.02040   0.01691   0.01130   0.00100   0.00525   0.00041   0.00012   0.00015   0.00502   0.01011   0.00140
   1.00000  10.60200   3.19807  21.03500   0.32525   4.51889  10.25527   0.83591   0.02147   0.02049   0.01665   0.01130   0.00100   0.00437   0.00043   0.00011   0.00015   0.00502   0.01011   0.00140
   1.00000  10.60200   3.22461  21.03500   0.32912   4.55639  10.16796   0.80888   0.02196   0.02098   0.01623   0.01130   0.00100   0.00227   0.00042   0.00010   0.00015   0.00502   0.01011   0.00140
   1.00000  10.60200   2.93582  21.03500   0.28836   4.14833  11.11795   0.86384   0.01057   0.00886   0.01355   0.01130   0.00100   0.00353   0.00035   0.00025   0.00013   0.00504   0.00386   0.00140
   1.00000  10.60200   2.96826  21.03500   0.29279   4.19417  11.01124   0.85374   0.01066   0.00896   0.01363   0.01130   0.00100   0.00381   0.00035   0.00023   0.00013   0.00504   0.00386   0.00140
   1.00000  10.60200   3.00070  21.03500   0.29725   4.24001  10.90453   0.85616   0.01078   0.00910   0.01381   0.01130   0.00100   0.00442   0.00035   0.00020   0.00014   0.00504   0.00386   0.00140
   1.00000  10.60200   3.03314  21.03500   0.30175   4.28585  10.79781   0.85985   0.01088   0.00922   0.01390   0.01130   0.00100   0.00469   0.00038   0.00019   0.00014   0.00503   0.00386   0.00140
   1.00000  10.60200   3.06558  21.03500   0.30629   4.33168  10.69110   0.84799   0.01090   0.00926   0.01378   0.01130   0.00100   0.00433   0.00036   0.00017   0.00014   0.00503   0.00386   0.00140
   1.00000  10.60200   3.09802  21.03500   0.31087   4.37752  10.58439   0.84642   0.01101   0.00939   0.01382   0.01130   0.00100   0.00447   0.00038   0.00015   0.00014   0.00503   0.00386   0.00140
   1.00000  10.60200   3.13046  21.03500   0.31549   4.42336  10.47767   0.86078   0.01114   0.00954   0.01397   0.01130   0.00100   0.00491   0.00039   0.00014   0.00014   0.00503   0.00386   0.00140
   1.00000  10.60200   3.16290  21.03500   0.32015   4.46920  10.37096   0.84918   0.01121   0.00962   0.01408   0.01130   0.00100   0.00522   0.00039   0.00012   0.00015   0.00502   0.00386   0.00140
   1.00000  10.60200   3.19534  21.03500   0.32485   4.51504  10.26425   0.84570   0.01130   0.00973   0.01388   0.01130   0.00100   0.00466   0.00041   0.00011   0.00015   0.00502   0.00386   0.00140
   1.00000  10.60200   3.22778  21.03500   0.32959   4.56087  10.15753   0.84087   0.01156   0.00998   0.01325   0.01130   0.00100   0.00217   0.00042   0.00010   0.00015   0.00502   0.00386   0.00140
   1.00000  10.60200   3.26022  21.03500   0.33437   4.60671  10.05082   0.83538   0.01171   0.01017   0.01324   0.01130   0.00100   0.00207   0.00041   0.00009   0.00015   0.00502   0.00386   0.00140
   1.00000  10.60200   3.29266  21.03500   0.33920   4.65255   9.94411   0.83287   0.01180   0.01031   0.01316   0.01130   0.00100   0.00154   0.00041   0.00008   0.00015   0.00502   0.00386   0.00140
   1.00000  10.60200   3.32510  21.03500   0.34407   4.69839   9.83740   0.82625   0.01202   0.01055   0.01313   0.01130   0.00100   0.00126   0.00037   0.00008   0.00016   0.00502   0.00386   0.00140
   1.00000  10.60200   3.35754  21.03500   0.34898   4.74422   9.73068   0.82170   0.01224   0.01080   0.01313   0.01130   0.00100   0.00126   0.00042   0.00007   0.00016   0.00501   0.00386   0.00140
   1.00000  10.60200   3.38998  21.03500   0.35394   4.79006   9.62397   0.83518   0.01242   0.01099   0.01311   0.01130   0.00100   0.00099   0.00043   0.00006   0.00016   0.00501   0.00386   0.00140
   1.00000  10.60200   3.42242  21.03500   0.35894   4.83590   9.51726   0.83519   0.01263   0.01122   0.01313   0.01130   0.00100   0.00121   0.00041   0.00006   0.00016   0.00501   0.00386   0.00140
   1.00000  10.60200   3.45486  21.03500   0.36398   4.88174   9.41054   0.83183   0.01279   0.01142   0.01315   0.01130   0.00100   0.00144   0.00044   0.00005   0.00016   0.00501   0.00386   0.00140
   1.00000  10.60200   3.48730  21.03500   0.36908   4.92758   9.30383   0.80217   0.01299   0.01163   0.01318   0.01130   0.00100   0.00170   0.00042   0.00005   0.00017   0.00501   0.00386   0.00140
   1.00000  10.60200   3.51974  21.03500   0.37422   4.97341   9.19712   0.83563   0.01321   0.01187   0.01324   0.01130   0.00100   0.00209   0.00044   0.00004   0.00017   0.00501   0.00386   0.00140
   1.00000  10.60200   3.55218  21.03500   0.37940   5.01925   9.09040   0.81106   0.01334   0.01205   0.01326   0.01130   0.00100   0.00225   0.00045   0.00004   0.00017   0.00501   0.00386   0.00140
   1.00000  10.60200   3.58462  21.03500   0.38464   5.06509   8.98369   0.81427   0.01359   0.01231   0.01333   0.01130   0.00100   0.00259   0.00046   0.00003   0.00017   0.00501   0.00386   0.00140
   1.00000  10.60200   3.61706  21.03500   0.38992   5.11093   8.87698   0.80786   0.01380   0.01256   0.01340   0.01130   0.00100   0.00294   0.00045   0.00003   0.00018   0.00501   0.00386   0.00140
   1.00000  10.60200   3.64950  21.03500   0.39526   5.15677   8.77027   0.82040   0.01415   0.01292   0.01345   0.01130   0.00100   0.00317   0.00049   0.00003   0.00018   0.00501   0.00386   0.00140
   1.00000  10.60200   3.68194  21.03500   0.40064   5.20260   8.66355   0.81688   0.01448   0.01327   0.01352   0.01130   0.00100   0.00344   0.00049   0.00003   0.00018   0.00501   0.00386   0.00140
   1.00000  10.60200   3.71438  21.03500   0.40607   5.24844   8.55684   0.79794   0.01459   0.01341   0.01349   0.01130   0.00100   0.00332   0.00051   0.00002   0.00019   0.00501   0.00386   0.00140
   1.00000  10.60200   3.74682  21.03500   0.41156   5.29428   8.45013   0.80647   0.01490   0.01374   0.01345   0.01130   0.00100   0.00317   0.00051   0.00002   0.00019   0.00501   0.00386   0.00140
   1.00000  10.60200   3.77926  21.03500   0.41709   5.34012   8.34341   0.80487   0.01506   0.01394   0.01345   0.01130   0.00100   0.00315   0.00049   0.00002   0.00019   0.00501   0.00386   0.00140
   1.00000  10.60200   3.81170  21.03500   0.42268   5.38596   8.23670   0.78646   0.01531   0.01422   0.01346   0.01130   0.00100   0.00320   0.00053   0.00002   0.00020   0.00501   0.00386   0.00140
   1.00000  10.60200   3.84414  21.03500   0.42833   5.43179   8.12999   0.79765   0.01578   0.01470   0.01347   0.01130   0.00100   0.00325   0.00052   0.00002   0.00020   0.00500   0.00386   0.00140
   1.00000  10.60200   3.87658  21.03500   0.43402   5.47763   8.02327   0.79015   0.01606   0.01501   0.01341   0.01130   0.00100   0.00300   0.00056   0.00001   0.00020   0.00500   0.00386   0.00140
   1.00000  10.60200   3.90902  21.03500   0.43978   5.52347   7.91656   0.77767   0.01642   0.01538   0.01346   0.01130   0.00100   0.00319   0.00052   0.00001   0.00021   0.00500   0.00386   0.00140
   1.00000  10.60200   3.94146  21.03500   0.44559   5.56931   7.80985   0.79383   0.01673   0.01571   0.01315   0.01130   0.00100   0.00139   0.00056   0.00001   0.00021   0.00500   0.00386   0.00140
   1.00000  10.60200   3.55846  21.03500   0.38041   5.02813   9.06975   0.81351   0.00855   0.00631   0.01302   0.01130   0.00100   0.00231   0.00043   0.00004   0.00017   0.00501   0.00287   0.00140
   1.00000  10.60200   3.59778  21.03500   0.38678   5.08369   8.94040   0.80723   0.00865   0.00641   0.01311   0.01130   0.00100   0.00275   0.00047   0.00003   0.00018   0.00501   0.00287   0.00140
   1.00000  10.60200   3.63710  21.03500   0.39321   5.13924   8.81106   0.81040   0.00869   0.00649   0.01318   0.01130   0.00100   0.00309   0.00049   0.00003   0.00018   0.00501   0.00287   0.00140
   1.00000  10.60200   3.67642  21.03500   0.39972   5.19480   8.68171   0.80602   0.00877   0.00659   0.01326   0.01130   0.00100   0.00342   0.00048   0.00003   0.00018   0.00501   0.00287   0.00140
   1.00000  10.60200   3.71574  21.03500   0.40630   5.25036   8.55237   0.80249   0.00883   0.00668   0.01323   0.01130   0.00100   0.00330   0.00047   0.00002   0.00019   0.00501   0.00287   0.00140
   1.00000  10.60200   3.75506  21.03500   0.41296   5.30592   8.42302   0.79721   0.00890   0.00678   0.01320   0.01130   0.00100   0.00317   0.00050   0.00002   0.00019   0.00501   0.00287   0.00140
   1.00000  10.60200   3.79438  21.03500   0.41969   5.36148   8.29368   0.79870   0.00895   0.00687   0.01318   0.01130   0.00100   0.00306   0.00053   0.00002   0.00019   0.00501   0.00287   0.00140
   1.00000  10.60200   3.83370  21.03500   0.42650   5.41704   8.16433   0.80110   0.00908   0.00702   0.01323   0.01130   0.00100   0.00329   0.00051   0.00002   0.00020   0.00501   0.00287   0.00140
   1.00000  10.60200   3.87302  21.03500   0.43340   5.47260   8.03499   0.79635   0.00921   0.00717   0.01316   0.01130   0.00100   0.00300   0.00052   0.00001   0.00020   0.00500   0.00287   0.00140
   1.00000  10.60200   3.91234  21.03500   0.44037   5.52816   7.90564   0.79062   0.00937   0.00734   0.01322   0.01130   0.00100   0.00324   0.00053   0.00001   0.00021   0.00500   0.00287   0.00140
   1.00000  10.60200   3.95166  21.03500   0.44743   5.58372   7.77629   0.78265   0.00953   0.00754   0.01286   0.01130   0.00100   0.00111   0.00055   0.00001   0.00021   0.00500   0.00287   0.00140
   1.00000  10.60200   3.99098  21.03500   0.45457   5.63928   7.64695   0.79172   0.00963   0.00771   0.01287   0.01130   0.00100   0.00112   0.00058   0.00001   0.00022   0.00500   0.00287   0.00140
   1.00000  10.60200   4.03030  21.03500   0.46179   5.69484   7.51761   0.79319   0.00980   0.00793   0.01290   0.01130   0.00100   0.00148   0.00054   0.00001   0.00022   0.00500   0.00287   0.00140
   1.00000  10.60200   4.06962  21.03500   0.46910   5.75040   7.38826   0.78529   0.00998   0.00814   0.01295   0.01130   0.00100   0.00184   0.00052   0.00001   0.00023   0.00500   0.00287   0.00140
   1.00000  10.60200   4.10894  21.03500   0.47650   5.80596   7.25892   0.78870   0.01012   0.00832   0.01298   0.01130   0.00100   0.00204   0.00053   0.00001   0.00023   0.00500   0.00287   0.00140
   1.00000  10.60200   4.14826  21.03500   0.48399   5.86152   7.12957   0.78584   0.01026   0.00851   0.01298   0.01130   0.00100   0.00206   0.00053   0.00001   0.00024   0.00500   0.00287   0.00140
   1.00000  10.60200   4.18758  21.03500   0.49158   5.91708   7.00022   0.76900   0.01050   0.00878   0.01297   0.01130   0.00100   0.00198   0.00055   0.00001   0.00024   0.00500   0.00287   0.00140
   1.00000  10.60200   4.22690  21.03500   0.49925   5.97264   6.87088   0.76948   0.01074   0.00905   0.01292   0.01130   0.00100   0.00164   0.00055   0.00001   0.00025   0.00500   0.00287   0.00140
   1.00000  10.60200   4.26622  21.03500   0.50702   6.02820   6.74153   0.76196   0.01091   0.00927   0.01290   0.01130   0.00100   0.00144   0.00055   0.00001   0.00025   0.00500   0.00287   0.00140
   1.00000  10.60200   4.30554  21.03500   0.51489   6.08375   6.61219   0.77471   0.01110   0.00952   0.01287   0.01130   0.00100   0.00121   0.00058   0.00000   0.00026   0.00500   0.00287   0.00140
   1.00000  10.60200   4.34486  21.03500   0.52286   6.13931   6.48284   0.76100   0.01137   0.00981   0.01287   0.01130   0.00100   0.00122   0.00054   0.00000   0.00027   0.00500   0.00287   0.00140
   1.00000  10.60200   4.38418  21.03500   0.53093   6.19487   6.35350   0.75549   0.01168   0.01017   0.01288   0.01130   0.00100   0.00126   0.00055   0.00000   0.00028   0.00500   0.00287   0.00140
   1.00000  10.60200   4.42350  21.03500   0.53910   6.25043   6.22415   0.75395   0.01196   0.01050   0.01293   0.01130   0.00100   0.00168   0.00054   0.00000   0.00028   0.00500   0.00287   0.00140
   1.00000  10.60200   4.46282  21.03500   0.54737   6.30599   6.09481   0.76566   0.01225   0.01084   0.01296   0.01130   0.00100   0.00191   0.00054   0.00000   0.00029   0.00500   0.00287   0.00140
   1.00000  10.60200   4.50214  21.03500   0.55576   6.36155   5.96546   0.73450   0.01263   0.01125   0.01298   0.01130   0.00100   0.00208   0.00050   0.00000   0.00030   0.00500   0.00287   0.00140
   1.00000  10.60200   4.54146  21.03500   0.56425   6.41711   5.83612   0.75057   0.01299   0.01164   0.01297   0.01130   0.00100   0.00199   0.00052   0.00000   0.00031   0.00500   0.00287   0.00140
   1.00000  10.60200   4.58078  21.03500   0.57285   6.47267   5.70677   0.75837   0.01338   0.01209   0.01291   0.01130   0.00100   0.00158   0.00051   0.00000   0.00032   0.00500   0.00287   0.00140
   1.00000  10.60200   4.62010  21.03500   0.58156   6.52823   5.57743   0.74309   0.01365   0.01242   0.01291   0.01130   0.00100   0.00155   0.00050   0.00000   0.00033   0.00500   0.00287   0.00140
   1.00000  10.60200   4.65942  21.03500   0.59039   6.58379   5.44808   0.76814   0.01421   0.01300   0.01291   0.01130   0.00100   0.00156   0.00050   0.00000   0.00034   0.00500   0.00287   0.00140
   1.00000  10.60200   4.69874  21.03500   0.59934   6.63935   5.31874   0.75028   0.01457   0.01341   0.01292   0.01130   0.00100   0.00165   0.00051   0.00000   0.00035   0.00500   0.00287   0.00140
   1.00000  10.60200   4.73806  21.03500   0.60841   6.69491   5.18939   0.74139   0.01497   0.01385   0.01298   0.01130   0.00100   0.00208   0.00049   0.00000   0.00037   0.00500   0.00287   0.00140
   1.00000  10.60200   4.77738  21.03500   0.61760   6.75047   5.06005   0.75013   0.01556   0.01449   0.01297   0.01130   0.00100   0.00197   0.00048   0.00000   0.00038   0.00500   0.00287   0.00140
   1.00000  10.60200   4.53677  21.03500   0.56323   6.41048   5.85156   0.75596   0.00632   0.00405   0.01324   0.01130   0.00100   0.00205   0.00053   0.00000   0.00031   0.00500   0.00389   0.00140
   1.00000  10.60200   4.58689  21.03500   0.57420   6.48131   5.68666   0.75425   0.00638   0.00415   0.01319   0.01130   0.00100   0.00166   0.00054   0.00000   0.00032   0.00500   0.00389   0.00140
   1.00000  10.60200   4.63702  21.03500   0.58535   6.55214   5.52175   0.74969   0.00645   0.00425   0.01317   0.01130   0.00100   0.00154   0.00053   0.00000   0.00034   0.00500   0.00389   0.00140
   1.00000  10.60200   4.68716  21.03500   0.59669   6.62298   5.35685   0.74639   0.00651   0.00435   0.01318   0.01130   0.00100   0.00157   0.00055   0.00000   0.00035   0.00500   0.00389   0.00140
   1.00000  10.60200   4.73729  21.03500   0.60823   6.69381   5.19194   0.74542   0.00656   0.00446   0.01325   0.01130   0.00100   0.00207   0.00055   0.00000   0.00037   0.00500   0.00389   0.00140
   1.00000  10.60200   4.78741  21.03500   0.61997   6.76465   5.02704   0.74744   0.00666   0.00460   0.01319   0.01130   0.00100   0.00164   0.00053   0.00000   0.00038   0.00500   0.00389   0.00140
   1.00000  10.60200   4.83754  21.03500   0.63191   6.83548   4.86213   0.74254   0.00674   0.00474   0.01312   0.01130   0.00100   0.00090   0.00055   0.00000   0.00040   0.00500   0.00389   0.00140
   1.00000  10.60200   4.88768  21.03500   0.64405   6.90632   4.69722   0.74532   0.00689   0.00491   0.01312   0.01130   0.00100   0.00096   0.00053   0.00000   0.00042   0.00500   0.00389   0.00140
   1.00000  10.60200   4.93781  21.03500   0.65642   6.97715   4.53232   0.73703   0.00701   0.00510   0.01312   0.01130   0.00100   0.00099   0.00046   0.00000   0.00045   0.00500   0.00389   0.00140
   1.00000  10.60200   4.98794  21.03500   0.66900   7.04798   4.36741   0.73207   0.00720   0.00532   0.01317   0.01130   0.00100   0.00151   0.00036   0.00000   0.00047   0.00500   0.00389   0.00140
   1.00000  10.60200   5.03806  21.03500   0.68182   7.11882   4.20251   0.73458   0.00740   0.00560   0.01322   0.01130   0.00100   0.00192   0.00035   0.00000   0.00050   0.00500   0.00389   0.00140
   1.00000  10.60200   5.08819  21.03500   0.69486   7.18965   4.03761   0.73022   0.00756   0.00584   0.01323   0.01130   0.00100   0.00193   0.00047   0.00000   0.00053   0.00500   0.00389   0.00140
   1.00000  10.60200   5.13832  21.03500   0.70814   7.26048   3.87270   0.73483   0.00782   0.00616   0.01328   0.01130   0.00100   0.00226   0.00046   0.00000   0.00057   0.00500   0.00389   0.00140
   1.00000  10.60200   5.18845  21.03500   0.72167   7.33132   3.70780   0.73233   0.00808   0.00650   0.01340   0.01130   0.00100   0.00287   0.00017   0.00000   0.00061   0.00500   0.00389   0.00140
   1.00000  10.60200   5.23858  21.03500   0.73546   7.40215   3.54289   0.73466   0.00840   0.00687   0.01350   0.01130   0.00100   0.00332   0.00008   0.00000   0.00066   0.00500   0.00389   0.00140
   1.00000  10.60200   5.28871  21.03500   0.74950   7.47299   3.37798   0.75862   0.00873   0.00730   0.01352   0.01130   0.00100   0.00338   0.00013   0.00000   0.00071   0.00500   0.00389   0.00140
   1.00000  10.60200   5.33885  21.03500   0.76381   7.54382   3.21308   0.75687   0.00911   0.00776   0.01337   0.01130   0.00100   0.00268   0.00012   0.00000   0.00077   0.00501   0.00389   0.00140
   1.00000  10.60200   5.38898  21.03500   0.77840   7.61466   3.04817   0.73145   0.00964   0.00835   0.01346   0.01130   0.00100   0.00310   0.00038   0.00000   0.00085   0.00501   0.00389   0.00140
   1.00000  10.60200   5.43911  21.03500   0.79327   7.68549   2.88327   0.62198   0.01012   0.00891   0.01519   0.01130   0.00100   0.00766   0.00046   0.00000   0.00094   0.00501   0.00389   0.00140
   1.00000  10.60200   5.48923  21.03500   0.80843   7.75632   2.71836   0.74776   0.01073   0.00961   0.01534   0.01130   0.00100   0.00793   0.00062   0.00000   0.00104   0.00501   0.00389   0.00140
   1.00000  10.60200   5.53937  21.03500   0.82389   7.82716   2.55346   0.85988   0.01145   0.01041   0.01434   0.01130   0.00100   0.00568   0.00101   0.00000   0.00118   0.00502   0.00389   0.00140
   1.00000  10.60200   5.58950  21.03500   0.83966   7.89799   2.38855   0.77549   0.01236   0.01140   0.01369   0.01130   0.00100   0.00338   0.00176   0.00000   0.00135   0.00503   0.00389   0.00140
   1.00000  10.60200   5.63963  21.03500   0.85575   7.96883   2.22365   0.59088   0.01333   0.01246   0.01361   0.01130   0.00100   0.00087   0.00329   0.00000   0.00158   0.00505   0.00389   0.00140
   1.00000  10.60200   5.68975  21.03500   0.87217   8.03966   2.05874   0.78240   0.01451   0.01371   0.01540   0.01130   0.00100   0.00527   0.00584   0.00000   0.00189   0.00510   0.00389   0.00140
   1.00000  10.60200   5.73988  21.03500   0.88892   8.11049   1.89384   0.85908   0.01607   0.01536   0.01622   0.01130   0.00100   0.00537   0.00748   0.00000   0.00234   0.00522   0.00389   0.00140
   1.00000  10.60200   5.79001  21.03500   0.90603   8.18133   1.72893   0.97431   0.01830   0.01767   0.01551   0.01130   0.00100   0.00326   0.00668   0.00000   0.00304   0.00549   0.00389   0.00140
   1.00000  10.60200   5.84014  21.03500   0.92349   8.25216   1.56403   0.99211   0.02067   0.02010   0.01674   0.01130   0.00100   0.00264   0.00848   0.00000   0.00429   0.00611   0.00389   0.00140
   1.00000  10.60200   5.89028  21.03500   0.94133   8.32299   1.39912   1.24021   0.02352   0.02303   0.02584   0.01130   0.00100   0.01141   0.01672   0.00000   0.00704   0.00792   0.00389   0.00140
   1.00000  10.60200   5.94040  21.03500   0.95955   8.39383   1.23422   9.54820   0.02793   0.02751   0.04544   0.01130   0.00100   0.02654   0.02428   0.00000   0.01741   0.01795   0.00389   0.00140
   1.00000  10.60200   2.22449  24.98000   0.28067   4.41233  12.18880   0.86129   0.01213   0.01094   0.01325   0.01060   0.00100   0.00109   0.00046   0.00103   0.00012   0.00513   0.00561   0.00140
   1.00000  10.60200   2.24907  24.98000   0.28460   4.46108  12.09392   0.87462   0.01222   0.01104   0.01327   0.01060   0.00100   0.00140   0.00044   0.00094   0.00012   0.00512   0.00561   0.00140
   1.00000  10.60200   2.27365  24.98000   0.28856   4.50984  11.99904   0.83544   0.01232   0.01116   0.01330   0.01060   0.00100   0.00172   0.00046   0.00086   0.00012   0.00511   0.00561   0.00140
   1.00000  10.60200   2.29823  24.98000   0.29255   4.55859  11.90416   0.83007   0.01243   0.01127   0.01333   0.01060   0.00100   0.00204   0.00043   0.00079   0.00012   0.00510   0.00561   0.00140
   1.00000  10.60200   2.32281  24.98000   0.29655   4.60735  11.80928   0.84765   0.01249   0.01136   0.01337   0.01060   0.00100   0.00228   0.00046   0.00072   0.00012   0.00509   0.00561   0.00140
   1.00000  10.60200   2.34739  24.98000   0.30058   4.65610  11.71440   0.85897   0.01274   0.01162   0.01339   0.01060   0.00100   0.00244   0.00042   0.00066   0.00012   0.00508   0.00561   0.00140
   1.00000  10.60200   2.37197  24.98000   0.30464   4.70486  11.61952   0.83528   0.01285   0.01174   0.01339   0.01060   0.00100   0.00246   0.00042   0.00060   0.00013   0.00508   0.00561   0.00140
   1.00000  10.60200   2.39655  24.98000   0.30872   4.75361  11.52464   0.83713   0.01309   0.01199   0.01338   0.01060   0.00100   0.00246   0.00044   0.00055   0.00013   0.00507   0.00561   0.00140
   1.00000  10.60200   2.42113  24.98000   0.31282   4.80237  11.42976   0.86143   0.01323   0.01214   0.01334   0.01060   0.00100   0.00223   0.00043   0.00050   0.00013   0.00507   0.00561   0.00140
   1.00000  10.60200   2.44571  24.98000   0.31695   4.85112  11.33488   0.86007   0.01339   0.01233   0.01332   0.01060   0.00100   0.00213   0.00043   0.00046   0.00013   0.00506   0.00561   0.00140
   1.00000  10.60200   2.47029  24.98000   0.32110   4.89988  11.24000   0.83213   0.01368   0.01263   0.01335   0.01060   0.00100   0.00231   0.00042   0.00042   0.00013   0.00506   0.00561   0.00140
   1.00000  10.60200   2.49487  24.98000   0.32528   4.94863  11.14512   0.83013   0.01388   0.01286   0.01331   0.01060   0.00100   0.00209   0.00042   0.00038   0.00013   0.00505   0.00561   0.00140
   1.00000  10.60200   2.51945  24.98000   0.32948   4.99739  11.05023   0.83176   0.01411   0.01310   0.01327   0.01060   0.00100   0.00189   0.00041   0.00035   0.00013   0.00505   0.00561   0.00140
   1.00000  10.60200   2.54403  24.98000   0.33371   5.04614  10.95535   0.82653   0.01444   0.01344   0.01324   0.01060   0.00100   0.00161   0.00045   0.00032   0.00014   0.00505   0.00561   0.00140
   1.00000  10.60200   2.56861  24.98000   0.33797   5.09490  10.86047   0.81977   0.01458   0.01360   0.01324   0.01060   0.00100   0.00168   0.00042   0.00029   0.00014   0.00504   0.00561   0.00140
   1.00000  10.60200   2.59319  24.98000   0.34225   5.14365  10.76559   0.84451   0.01484   0.01388   0.01320   0.01060   0.00100   0.00129   0.00041   0.00027   0.00014   0.00504   0.00561   0.00140
   1.00000  10.60200   2.61777  24.98000   0.34656   5.19241  10.67071   0.81765   0.01499   0.01405   0.01315   0.01060   0.00100   0.00060   0.00043   0.00024   0.00014   0.00504   0.00561   0.00140
   1.00000  10.60200   2.64235  24.98000   0.35089   5.24116  10.57583   0.83426   0.01525   0.01434   0.01314   0.01060   0.00100   0.00044   0.00045   0.00022   0.00014   0.00503   0.00561   0.00140
   1.00000  10.60200   2.66693  24.98000   0.35525   5.28992  10.48095   0.85435   0.01576   0.01484   0.01314   0.01060   0.00100   0.00039   0.00045   0.00020   0.00014   0.00503   0.00561   0.00140
   1.00000  10.60200   2.69151  24.98000   0.35964   5.33867  10.38607   0.80720   0.01587   0.01499   0.01314   0.01060   0.00100   0.00050   0.00042   0.00019   0.00015   0.00503   0.00561   0.00140
   1.00000  10.60200   2.71609  24.98000   0.36406   5.38743  10.29119   0.83927   0.01629   0.01542   0.01314   0.01060   0.00100   0.00059   0.00046   0.00017   0.00015   0.00503   0.00561   0.00140
   1.00000  10.60200   2.74067  24.98000   0.36850   5.43618  10.19631   0.84853   0.01646   0.01561   0.01315   0.01060   0.00100   0.00073   0.00046   0.00016   0.00015   0.00502   0.00561   0.00140
   1.00000  10.60200   2.76525  24.98000   0.37297   5.48494  10.10143   0.82719   0.01676   0.01592   0.01316   0.01060   0.00100   0.00094   0.00045   0.00014   0.00015   0.00502   0.00561   0.00140
   1.00000  10.60200   2.78983  24.98000   0.37747   5.53369  10.00655   0.82372   0.01704   0.01622   0.01317   0.01060   0.00100   0.00106   0.00045   0.00013   0.00015   0.00502   0.00561   0.00140
   1.00000  10.60200   2.81441  24.98000   0.38200   5.58245   9.91167   0.80259   0.01746   0.01667   0.01319   0.01060   0.00100   0.00129   0.00045   0.00012   0.00015   0.00502   0.00561   0.00140
   1.00000  10.60200   2.83899  24.98000   0.38656   5.63120   9.81679   0.83072   0.01781   0.01703   0.01322   0.01060   0.00100   0.00155   0.00043   0.00011   0.00016   0.00502   0.00561   0.00140
   1.00000  10.60200   2.86357  24.98000   0.39114   5.67996   9.72191   0.80944   0.01803   0.01727   0.01325   0.01060   0.00100   0.00186   0.00043   0.00010   0.00016   0.00502   0.00561   0.00140
   1.00000  10.60200   2.88815  24.98000   0.39576   5.72871   9.62703   0.82448   0.01849   0.01774   0.01333   0.01060   0.00100   0.00234   0.00041   0.00009   0.00016   0.00502   0.00561   0.00140
   1.00000  10.60200   2.91273  24.98000   0.40040   5.77747   9.53215   0.80765   0.01898   0.01824   0.01346   0.01060   0.00100   0.00298   0.00045   0.00008   0.00016   0.00502   0.00561   0.00140
   1.00000  10.60200   2.93731  24.98000   0.40507   5.82622   9.43727   0.80337   0.01913   0.01841   0.01355   0.01060   0.00100   0.00339   0.00046   0.00008   0.00016   0.00501   0.00561   0.00140
   1.00000  10.60200   2.96189  24.98000   0.40978   5.87498   9.34239   0.77865   0.01934   0.01863   0.01365   0.01060   0.00100   0.00375   0.00044   0.00007   0.00017   0.00501   0.00561   0.00140
   1.00000  10.60200   2.98647  24.98000   0.41451   5.92373   9.24751   0.78117   0.02022   0.01951   0.01321   0.01060   0.00100   0.00155   0.00043   0.00007   0.00017   0.00501   0.00561   0.00140
   1.00000  10.60200   2.66884  24.98000   0.35559   5.29371  10.47356   0.82952   0.00949   0.00781   0.01241   0.01060   0.00100   0.00040   0.00042   0.00020   0.00014   0.00503   0.00362   0.00140
   1.00000  10.60200   2.69833  24.98000   0.36087   5.35221  10.35973   0.81537   0.00959   0.00792   0.01242   0.01060   0.00100   0.00054   0.00043   0.00018   0.00015   0.00503   0.00362   0.00140
   1.00000  10.60200   2.72782  24.98000   0.36618   5.41070  10.24589   0.81507   0.00970   0.00806   0.01242   0.01060   0.00100   0.00065   0.00044   0.00016   0.00015   0.00503   0.00362   0.00140
   1.00000  10.60200   2.75731  24.98000   0.37153   5.46920  10.13206   0.81005   0.00979   0.00816   0.01244   0.01060   0.00100   0.00089   0.00045   0.00015   0.00015   0.00502   0.00362   0.00140
   1.00000  10.60200   2.78680  24.98000   0.37692   5.52769  10.01823   0.82442   0.00990   0.00830   0.01245   0.01060   0.00100   0.00104   0.00043   0.00013   0.00015   0.00502   0.00362   0.00140
   1.00000  10.60200   2.81629  24.98000   0.38235   5.58619   9.90439   0.79891   0.00995   0.00838   0.01247   0.01060   0.00100   0.00132   0.00044   0.00012   0.00015   0.00502   0.00362   0.00140
   1.00000  10.60200   2.84578  24.98000   0.38782   5.64468   9.79056   0.80344   0.01009   0.00854   0.01251   0.01060   0.00100   0.00162   0.00045   0.00011   0.00016   0.00502   0.00362   0.00140
   1.00000  10.60200   2.87527  24.98000   0.39333   5.70317   9.67673   0.80890   0.01020   0.00867   0.01257   0.01060   0.00100   0.00207   0.00044   0.00010   0.00016   0.00502   0.00362   0.00140
   1.00000  10.60200   2.90476  24.98000   0.39889   5.76167   9.56289   0.81162   0.01036   0.00884   0.01272   0.01060   0.00100   0.00284   0.00046   0.00009   0.00016   0.00502   0.00362   0.00140
   1.00000  10.60200   2.93425  24.98000   0.40449   5.82016   9.44906   0.80832   0.01055   0.00904   0.01284   0.01060   0.00100   0.00333   0.00044   0.00008   0.00016   0.00501   0.00362   0.00140
   1.00000  10.60200   2.96374  24.98000   0.41013   5.87866   9.33523   0.80844   0.01068   0.00921   0.01296   0.01060   0.00100   0.00378   0.00041   0.00007   0.00017   0.00501   0.00362   0.00140
   1.00000  10.60200   2.99323  24.98000   0.41582   5.93715   9.22139   0.80349   0.01090   0.00947   0.01247   0.01060   0.00100   0.00132   0.00045   0.00006   0.00017   0.00501   0.00362   0.00140
   1.00000  10.60200   3.02272  24.98000   0.42155   5.99564   9.10756   0.79399   0.01107   0.00968   0.01245   0.01060   0.00100   0.00117   0.00045   0.00006   0.00017   0.00501   0.00362   0.00140
   1.00000  10.60200   3.05221  24.98000   0.42733   6.05414   8.99373   0.79014   0.01137   0.00999   0.01244   0.01060   0.00100   0.00098   0.00044   0.00005   0.00017   0.00501   0.00362   0.00140
   1.00000  10.60200   3.08170  24.98000   0.43315   6.11263   8.87989   0.80098   0.01153   0.01018   0.01241   0.01060   0.00100   0.00052   0.00044   0.00005   0.00018   0.00501   0.00362   0.00140
   1.00000  10.60200   3.11119  24.98000   0.43901   6.17113   8.76606   0.80573   0.01181   0.01047   0.01241   0.01060   0.00100   0.00046   0.00045   0.00004   0.00018   0.00501   0.00362   0.00140
   1.00000  10.60200   3.14069  24.98000   0.44493   6.22962   8.65222   0.79267   0.01189   0.01062   0.01240   0.01060   0.00100   0.00028   0.00043   0.00004   0.00018   0.00501   0.00362   0.00140
   1.00000  10.60200   3.17018  24.98000   0.45089   6.28811   8.53839   0.76497   0.01207   0.01083   0.01240   0.01060   0.00100   0.00039   0.00046   0.00003   0.00019   0.00501   0.00362   0.00140
   1.00000  10.60200   3.19967  24.98000   0.45689   6.34661   8.42456   0.78855   0.01236   0.01113   0.01241   0.01060   0.00100   0.00044   0.00046   0.00003   0.00019   0.00501   0.00362   0.00140
   1.00000  10.60200   3.22916  24.98000   0.46295   6.40510   8.31072   0.76724   0.01274   0.01152   0.01241   0.01060   0.00100   0.00061   0.00045   0.00003   0.00019   0.00501   0.00362   0.00140
   1.00000  10.60200   3.25864  24.98000   0.46905   6.46360   8.19689   0.78145   0.01292   0.01174   0.01244   0.01060   0.00100   0.00107   0.00048   0.00003   0.00020   0.00501   0.00362   0.00140
   1.00000  10.60200   3.28813  24.98000   0.47520   6.52209   8.08306   0.77277   0.01320   0.01205   0.01246   0.01060   0.00100   0.00128   0.00045   0.00002   0.00020   0.00501   0.00362   0.00140
   1.00000  10.60200   3.31762  24.98000   0.48141   6.58058   7.96923   0.79036   0.01347   0.01236   0.01247   0.01060   0.00100   0.00134   0.00047   0.00002   0.00020   0.00501   0.00362   0.00140
   1.00000  10.60200   3.34711  24.98000   0.48766   6.63908   7.85539   0.77646   0.01390   0.01280   0.01249   0.01060   0.00100   0.00149   0.00047   0.00002   0.00021   0.00501   0.00362   0.00140
   1.00000  10.60200   3.37660  24.98000   0.49397   6.69757   7.74156   0.77750   0.01418   0.01311   0.01250   0.01060   0.00100   0.00157   0.00048   0.00002   0.00021   0.00500   0.00362   0.00140
   1.00000  10.60200   3.40609  24.98000   0.50032   6.75607   7.62773   0.76671   0.01459   0.01354   0.01248   0.01060   0.00100   0.00145   0.00046   0.00002   0.00022   0.00500   0.00362   0.00140
   1.00000  10.60200   3.43558  24.98000   0.50673   6.81456   7.51389   0.77163   0.01497   0.01395   0.01247   0.01060   0.00100   0.00135   0.00043   0.00001   0.00022   0.00500   0.00362   0.00140
   1.00000  10.60200   3.46507  24.98000   0.51319   6.87305   7.40006   0.76748   0.01531   0.01432   0.01246   0.01060   0.00100   0.00128   0.00047   0.00001   0.00022   0.00500   0.00362   0.00140
   1.00000  10.60200   3.49456  24.98000   0.51971   6.93155   7.28623   0.76836   0.01568   0.01472   0.01245   0.01060   0.00100   0.00116   0.00048   0.00001   0.00023   0.00500   0.00362   0.00140
   1.00000  10.60200   3.52405  24.98000   0.52628   6.99004   7.17239   0.77307   0.01591   0.01499   0.01246   0.01060   0.00100   0.00121   0.00044   0.00001   0.00023   0.00500   0.00362   0.00140
   1.00000  10.60200   3.55355  24.98000   0.53290   7.04854   7.05856   0.74727   0.01652   0.01560   0.01246   0.01060   0.00100   0.00121   0.00044   0.00001   0.00024   0.00500   0.00362   0.00140
   1.00000  10.60200   3.58303  24.98000   0.53958   7.10703   6.94472   0.76339   0.01691   0.01602   0.01249   0.01060   0.00100   0.00156   0.00043   0.00001   0.00024   0.00500   0.00362   0.00140
   1.00000  10.60200   3.11410  24.98000   0.43959   6.17690   8.75483   0.79096   0.00718   0.00543   0.01232   0.01060   0.00100   0.00045   0.00046   0.00004   0.00018   0.00501   0.00332   0.00140
   1.00000  10.60200   3.14852  24.98000   0.44650   6.24515   8.62200   0.78829   0.00724   0.00551   0.01232   0.01060   0.00100   0.00031   0.00046   0.00004   0.00018   0.00501   0.00332   0.00140
   1.00000  10.60200   3.18293  24.98000   0.45348   6.31340   8.48918   0.79086   0.00732   0.00562   0.01232   0.01060   0.00100   0.00039   0.00046   0.00003   0.00019   0.00501   0.00332   0.00140
   1.00000  10.60200   3.21733  24.98000   0.46051   6.38166   8.35635   0.79102   0.00739   0.00572   0.01233   0.01060   0.00100   0.00068   0.00046   0.00003   0.00019   0.00501   0.00332   0.00140
   1.00000  10.60200   3.25175  24.98000   0.46762   6.44991   8.22353   0.78145   0.00746   0.00581   0.01235   0.01060   0.00100   0.00092   0.00048   0.00003   0.00020   0.00501   0.00332   0.00140
   1.00000  10.60200   3.28616  24.98000   0.47479   6.51816   8.09070   0.78139   0.00754   0.00591   0.01238   0.01060   0.00100   0.00126   0.00049   0.00002   0.00020   0.00501   0.00332   0.00140
   1.00000  10.60200   3.32056  24.98000   0.48203   6.58642   7.95788   0.77804   0.00765   0.00604   0.01239   0.01060   0.00100   0.00134   0.00046   0.00002   0.00020   0.00501   0.00332   0.00140
   1.00000  10.60200   3.35497  24.98000   0.48934   6.65467   7.82505   0.77345   0.00775   0.00616   0.01241   0.01060   0.00100   0.00154   0.00049   0.00002   0.00021   0.00501   0.00332   0.00140
   1.00000  10.60200   3.38939  24.98000   0.49671   6.72292   7.69223   0.77962   0.00786   0.00631   0.01241   0.01060   0.00100   0.00152   0.00049   0.00002   0.00021   0.00500   0.00332   0.00140
   1.00000  10.60200   3.42379  24.98000   0.50416   6.79118   7.55940   0.77536   0.00802   0.00649   0.01240   0.01060   0.00100   0.00147   0.00049   0.00001   0.00022   0.00500   0.00332   0.00140
   1.00000  10.60200   3.45820  24.98000   0.51168   6.85943   7.42658   0.77302   0.00817   0.00668   0.01238   0.01060   0.00100   0.00127   0.00047   0.00001   0.00022   0.00500   0.00332   0.00140
   1.00000  10.60200   3.49262  24.98000   0.51927   6.92768   7.29375   0.76409   0.00829   0.00684   0.01237   0.01060   0.00100   0.00115   0.00049   0.00001   0.00023   0.00500   0.00332   0.00140
   1.00000  10.60200   3.52702  24.98000   0.52694   6.99593   7.16093   0.77183   0.00850   0.00710   0.01237   0.01060   0.00100   0.00120   0.00046   0.00001   0.00023   0.00500   0.00332   0.00140
   1.00000  10.60200   3.56143  24.98000   0.53468   7.06419   7.02810   0.76441   0.00869   0.00731   0.01239   0.01060   0.00100   0.00137   0.00045   0.00001   0.00024   0.00500   0.00332   0.00140
   1.00000  10.60200   3.59584  24.98000   0.54250   7.13244   6.89528   0.76132   0.00889   0.00754   0.01237   0.01060   0.00100   0.00113   0.00048   0.00001   0.00025   0.00500   0.00332   0.00140
   1.00000  10.60200   3.63025  24.98000   0.55039   7.20069   6.76245   0.76995   0.00906   0.00776   0.01234   0.01060   0.00100   0.00075   0.00044   0.00001   0.00025   0.00500   0.00332   0.00140
   1.00000  10.60200   3.66467  24.98000   0.55837   7.26895   6.62963   0.74774   0.00925   0.00798   0.01233   0.01060   0.00100   0.00071   0.00044   0.00001   0.00026   0.00500   0.00332   0.00140
   1.00000  10.60200   3.69908  24.98000   0.56642   7.33720   6.49680   0.74681   0.00949   0.00826   0.01232   0.01060   0.00100   0.00053   0.00042   0.00001   0.00027   0.00500   0.00332   0.00140
   1.00000  10.60200   3.73349  24.98000   0.57455   7.40545   6.36398   0.74397   0.00972   0.00852   0.01232   0.01060   0.00100   0.00040   0.00037   0.00001   0.00028   0.00500   0.00332   0.00140
   1.00000  10.60200   3.76790  24.98000   0.58277   7.47371   6.23115   0.74755   0.01002   0.00886   0.01231   0.01060   0.00100   0.00010   0.00039   0.00001   0.00028   0.00500   0.00332   0.00140
   1.00000  10.60200   3.80230  24.98000   0.59107   7.54196   6.09833   0.74829   0.01029   0.00917   0.01231   0.01060   0.00100   0.00007   0.00034   0.00000   0.00029   0.00500   0.00332   0.00140
   1.00000  10.60200   3.83672  24.98000   0.59945   7.61021   5.96550   0.74701   0.01065   0.00956   0.01231   0.01060   0.00100   0.00019   0.00034   0.00000   0.00030   0.00500   0.00332   0.00140
   1.00000  10.60200   3.87112  24.98000   0.60792   7.67846   5.83268   0.74608   0.01095   0.00991   0.01231   0.01060   0.00100   0.00028   0.00033   0.00000   0.00031   0.00500   0.00332   0.00140
   1.00000  10.60200   3.90554  24.98000   0.61647   7.74672   5.69985   0.73948   0.01130   0.01029   0.01232   0.01060   0.00100   0.00037   0.00028   0.00000   0.00032   0.00500   0.00332   0.00140
   1.00000  10.60200   3.93994  24.98000   0.62512   7.81497   5.56703   0.73866   0.01166   0.01068   0.01232   0.01060   0.00100   0.00050   0.00027   0.00000   0.00033   0.00500   0.00332   0.00140
   1.00000  10.60200   3.97435  24.98000   0.63385   7.88322   5.43420   0.73040   0.01203   0.01109   0.01232   0.01060   0.00100   0.00058   0.00025   0.00000   0.00034   0.00500   0.00332   0.00140
   1.00000  10.60200   4.00876  24.98000   0.64267   7.95148   5.30138   0.74351   0.01257   0.01166   0.01232   0.01060   0.00100   0.00037   0.00024   0.00000   0.00036   0.00500   0.00332   0.00140
   1.00000  10.60200   4.04317  24.98000   0.65159   8.01973   5.16855   0.73681   0.01307   0.01220   0.01232   0.01060   0.00100   0.00038   0.00023   0.00000   0.00037   0.00500   0.00332   0.00140
   1.00000  10.60200   4.07758  24.98000   0.66060   8.08798   5.03573   0.74150   0.01351   0.01268   0.01232   0.01060   0.00100   0.00037   0.00017   0.00000   0.00038   0.00500   0.00332   0.00140
   1.00000  10.60200   4.11199  24.98000   0.66971   8.15624   4.90290   0.71264   0.01398   0.01319   0.01232   0.01060   0.00100   0.00055   0.00014   0.00000   0.00040   0.00500   0.00332   0.00140
   1.00000  10.60200   4.14641  24.98000   0.67891   8.22449   4.77008   0.74523   0.01469   0.01393   0.01233   0.01060   0.00100   0.00072   0.00007   0.00000   0.00041   0.00500   0.00332   0.00140
   1.00000  10.60200   4.18082  24.98000   0.68821   8.29274   4.63725   0.72827   0.01528   0.01456   0.01233   0.01060   0.00100   0.00071   0.00002   0.00000   0.00043   0.00500   0.00332   0.00140
   1.00000  10.60200   3.91412  24.98000   0.61862   7.76376   5.66670   0.73684   0.00652   0.00483   0.01226   0.01060   0.00100   0.00037   0.00036   0.00000   0.00032   0.00500   0.00308   0.00140
   1.00000  10.60200   3.95737  24.98000   0.62953   7.84954   5.49975   0.74059   0.00663   0.00498   0.01227   0.01060   0.00100   0.00062   0.00034   0.00000   0.00034   0.00500   0.00308   0.00140
   1.00000  10.60200   4.00062  24.98000   0.64058   7.93533   5.33280   0.73015   0.00676   0.00515   0.01226   0.01060   0.00100   0.00043   0.00030   0.00000   0.00035   0.00500   0.00308   0.00140
   1.00000  10.60200   4.04387  24.98000   0.65177   8.02112   5.16585   0.73276   0.00689   0.00531   0.01226   0.01060   0.00100   0.00039   0.00028   0.00000   0.00037   0.00500   0.00308   0.00140
   1.00000  10.60200   4.08712  24.98000   0.66312   8.10690   4.99890   0.73607   0.00704   0.00552   0.01226   0.01060   0.00100   0.00042   0.00027   0.00000   0.00039   0.00500   0.00308   0.00140
   1.00000  10.60200   4.13037  24.98000   0.67461   8.19269   4.83196   0.72773   0.00720   0.00573   0.01226   0.01060   0.00100   0.00054   0.00024   0.00000   0.00041   0.00500   0.00308   0.00140
   1.00000  10.60200   4.17362  24.98000   0.68626   8.27848   4.66501   0.72973   0.00738   0.00597   0.01227   0.01060   0.00100   0.00066   0.00014   0.00000   0.00043   0.00500   0.00308   0.00140
   1.00000  10.60200   4.21688  24.98000   0.69807   8.36427   4.49806   0.73262   0.00761   0.00624   0.01229   0.01060   0.00100   0.00098   0.00006   0.00000   0.00045   0.00500   0.00308   0.00140
   1.00000  10.60200   4.26012  24.98000   0.71004   8.45005   4.33111   0.72907   0.00787   0.00656   0.01230   0.01060   0.00100   0.00114   0.00005   0.00000   0.00048   0.00500   0.00308   0.00140
   1.00000  10.60200   4.30337  24.98000   0.72217   8.53584   4.16416   0.72653   0.00823   0.00695   0.01237   0.01060   0.00100   0.00172   0.00008   0.00000   0.00051   0.00500   0.00308   0.00140
   1.00000  10.60200   4.34662  24.98000   0.73448   8.62163   3.99722   0.72542   0.00855   0.00735   0.01242   0.01060   0.00100   0.00206   0.00004   0.00000   0.00054   0.00500   0.00308   0.00140
   1.00000  10.60200   4.38988  24.98000   0.74695   8.70742   3.83027   0.73664   0.00894   0.00780   0.01249   0.01060   0.00100   0.00244   0.00008   0.00000   0.00058   0.00500   0.00308   0.00140
   1.00000  10.60200   4.43312  24.98000   0.75960   8.79320   3.66332   0.73006   0.00940   0.00833   0.01261   0.01060   0.00100   0.00295   0.00043   0.00000   0.00062   0.00500   0.00308   0.00140
   1.00000  10.60200   4.47637  24.98000   0.77242   8.87899   3.49637   0.74210   0.00993   0.00892   0.01283   0.01060   0.00100   0.00374   0.00055   0.00000   0.00067   0.00500   0.00308   0.00140
   1.00000  10.60200   4.51962  24.98000   0.78543   8.96478   3.32942   0.75357   0.01054   0.00958   0.01294   0.01060   0.00100   0.00406   0.00068   0.00000   0.00073   0.00500   0.00308   0.00140
   1.00000  10.60200   4.56287  24.98000   0.79862   9.05057   3.16248   0.76403   0.01117   0.01028   0.01297   0.01060   0.00100   0.00411   0.00093   0.00000   0.00079   0.00501   0.00308   0.00140
   1.00000  10.60200   4.60612  24.98000   0.81201   9.13635   2.99553   0.70841   0.01190   0.01108   0.01476   0.01060   0.00100   0.00811   0.00126   0.00000   0.00087   0.00501   0.00308   0.00140
   1.00000  10.60200   4.64937  24.98000   0.82559   9.22214   2.82858   0.65080   0.01277   0.01201   0.01839   0.01060   0.00100   0.01360   0.00150   0.00000   0.00097   0.00501   0.00308   0.00140
   1.00000  10.60200   4.69262  24.98000   0.83937   9.30793   2.66163   0.82092   0.01376   0.01305   0.01427   0.01060   0.00100   0.00703   0.00177   0.00000   0.00109   0.00502   0.00308   0.00140
   1.00000  10.60200   4.73588  24.98000   0.85335   9.39372   2.49468   0.88171   0.01501   0.01436   0.01347   0.01060   0.00100   0.00492   0.00237   0.00000   0.00124   0.00503   0.00308   0.00140
   1.00000  10.60200   4.77912  24.98000   0.86754   9.47950   2.32774   0.71355   0.01633   0.01574   0.01547   0.01060   0.00100   0.00867   0.00347   0.00000   0.00143   0.00504   0.00308   0.00140
   1.00000  10.60200   4.82237  24.98000   0.88194   9.56529   2.16079   0.71846   0.01805   0.01752   0.01358   0.01060   0.00100   0.00135   0.00540   0.00000   0.00168   0.00506   0.00308   0.00140
   1.00000  10.60200   4.86562  24.98000   0.89656   9.65108   1.99384   0.88448   0.02009   0.01961   0.01519   0.01060   0.00100   0.00308   0.00812   0.00000   0.00204   0.00514   0.00308   0.00140
   1.00000  10.60200   4.90887  24.98000   0.91140   9.73686   1.82689   1.04598   0.02266   0.02224   0.01620   0.01060   0.00100   0.00447   0.00911   0.00000   0.00258   0.00529   0.00308   0.00140
   1.00000  10.60200   4.95212  24.98000   0.92647   9.82265   1.65995   1.13898   0.02529   0.02492   0.01634   0.01060   0.00100   0.00431   0.00892   0.00000   0.00347   0.00566   0.00308   0.00140
   1.00000  10.60200   4.99537  24.98000   0.94177   9.90844   1.49300   0.97381   0.02927   0.02894   0.02048   0.01060   0.00100   0.00763   0.01298   0.00000   0.00517   0.00642   0.00308   0.00140
   1.00000  10.60200   5.03862  24.98000   0.95731   9.99423   1.32605   2.55784   0.03377   0.03349   0.04061   0.01060   0.00100   0.02955   0.02100   0.00000   0.00966   0.01080   0.00308   0.00140
   1.00000  10.60200   5.08187  24.98000   0.97309  10.08001   1.15910 175.77475   0.04018   0.03995   0.07690   0.01060   0.00100   0.05148   0.02720   0.00014   0.04399   0.02152   0.00308   0.00140
   1.00000  10.60200   1.77923  28.99000   0.28551   4.72700  12.70967   0.86433   0.01232   0.01137   0.01370   0.01060   0.00100   0.00037   0.00081   0.00292   0.00011   0.00527   0.00593   0.00140
   1.00000  10.60200   1.79889  28.99000   0.28931   4.77924  12.62055   0.85287   0.01254   0.01159   0.01364   0.01060   0.00100   0.00004   0.00079   0.00270   0.00011   0.00525   0.00593   0.00140
   1.00000  10.60200   1.81855  28.99000   0.29313   4.83147  12.53142   0.85545   0.01264   0.01171   0.01360   0.01060   0.00100   0.00045   0.00076   0.00249   0.00011   0.00523   0.00593   0.00140
   1.00000  10.60200   1.83821  28.99000   0.29696   4.88370  12.44230   0.84419   0.01280   0.01187   0.01357   0.01060   0.00100   0.00087   0.00071   0.00230   0.00012   0.00522   0.00593   0.00140
   1.00000  10.60200   1.85787  28.99000   0.30081   4.93593  12.35317   0.84354   0.01296   0.01205   0.01356   0.01060   0.00100   0.00113   0.00072   0.00212   0.00012   0.00520   0.00593   0.00140
   1.00000  10.60200   1.87753  28.99000   0.30468   4.98817  12.26405   0.85221   0.01318   0.01228   0.01356   0.01060   0.00100   0.00147   0.00070   0.00196   0.00012   0.00519   0.00593   0.00140
   1.00000  10.60200   1.89719  28.99000   0.30856   5.04040  12.17492   0.86431   0.01328   0.01240   0.01355   0.01060   0.00100   0.00162   0.00067   0.00180   0.00012   0.00517   0.00593   0.00140
   1.00000  10.60200   1.91685  28.99000   0.31247   5.09263  12.08580   0.82968   0.01356   0.01268   0.01350   0.01060   0.00100   0.00145   0.00066   0.00166   0.00012   0.00516   0.00593   0.00140
   1.00000  10.60200   1.93651  28.99000   0.31639   5.14486  11.99667   0.84874   0.01375   0.01289   0.01346   0.01060   0.00100   0.00118   0.00066   0.00153   0.00012   0.00515   0.00593   0.00140
   1.00000  10.60200   1.95617  28.99000   0.32033   5.19709  11.90755   0.83211   0.01399   0.01315   0.01342   0.01060   0.00100   0.00085   0.00062   0.00141   0.00012   0.00514   0.00593   0.00140
   1.00000  10.60200   1.97583  28.99000   0.32428   5.24933  11.81842   0.83002   0.01434   0.01351   0.01339   0.01060   0.00100   0.00058   0.00062   0.00130   0.00012   0.00513   0.00593   0.00140
   1.00000  10.60200   1.99549  28.99000   0.32826   5.30156  11.72930   0.82480   0.01441   0.01361   0.01337   0.01060   0.00100   0.00051   0.00060   0.00120   0.00012   0.00512   0.00593   0.00140
   1.00000  10.60200   2.01515  28.99000   0.33225   5.35379  11.64017   0.82608   0.01481   0.01402   0.01336   0.01060   0.00100   0.00060   0.00058   0.00110   0.00013   0.00511   0.00593   0.00140
   1.00000  10.60200   2.03481  28.99000   0.33626   5.40602  11.55105   0.82156   0.01510   0.01433   0.01335   0.01060   0.00100   0.00055   0.00057   0.00102   0.00013   0.00510   0.00593   0.00140
   1.00000  10.60200   2.05447  28.99000   0.34029   5.45825  11.46192   0.82533   0.01536   0.01460   0.01333   0.01060   0.00100   0.00016   0.00054   0.00094   0.00013   0.00510   0.00593   0.00140
   1.00000  10.60200   2.07413  28.99000   0.34434   5.51049  11.37280   0.81127   0.01559   0.01485   0.01332   0.01060   0.00100   0.00002   0.00054   0.00086   0.00013   0.00509   0.00593   0.00140
   1.00000  10.60200   2.09379  28.99000   0.34841   5.56272  11.28367   0.82652   0.01600   0.01527   0.01331   0.01060   0.00100   0.00021   0.00052   0.00079   0.00013   0.00508   0.00593   0.00140
   1.00000  10.60200   2.11345  28.99000   0.35250   5.61495  11.19455   0.82739   0.01633   0.01561   0.01331   0.01060   0.00100   0.00033   0.00052   0.00073   0.00013   0.00508   0.00593   0.00140
   1.00000  10.60200   2.13311  28.99000   0.35660   5.66718  11.10542   0.82539   0.01657   0.01586   0.01331   0.01060   0.00100   0.00058   0.00052   0.00067   0.00013   0.00507   0.00593   0.00140
   1.00000  10.60200   2.15277  28.99000   0.36072   5.71941  11.01630   0.83047   0.01677   0.01608   0.01331   0.01060   0.00100   0.00058   0.00051   0.00062   0.00013   0.00507   0.00593   0.00140
   1.00000  10.60200   2.17243  28.99000   0.36487   5.77165  10.92717   0.83088   0.01716   0.01648   0.01330   0.01060   0.00100   0.00046   0.00052   0.00057   0.00014   0.00506   0.00593   0.00140
   1.00000  10.60200   2.19209  28.99000   0.36903   5.82388  10.83805   0.83859   0.01759   0.01693   0.01329   0.01060   0.00100   0.00033   0.00051   0.00053   0.00014   0.00506   0.00593   0.00140
   1.00000  10.60200   2.21175  28.99000   0.37321   5.87611  10.74892   0.78455   0.01790   0.01725   0.01329   0.01060   0.00100   0.00026   0.00048   0.00049   0.00014   0.00505   0.00593   0.00140
   1.00000  10.60200   2.23141  28.99000   0.37741   5.92834  10.65980   0.81494   0.01822   0.01758   0.01328   0.01060   0.00100   0.00006   0.00050   0.00045   0.00014   0.00505   0.00593   0.00140
   1.00000  10.60200   2.25107  28.99000   0.38164   5.98057  10.57067   0.79662   0.01860   0.01798   0.01328   0.01060   0.00100   0.00015   0.00049   0.00041   0.00014   0.00505   0.00593   0.00140
   1.00000  10.60200   2.27073  28.99000   0.38588   6.03281  10.48155   0.79100   0.01911   0.01850   0.01328   0.01060   0.00100   0.00034   0.00046   0.00038   0.00014   0.00504   0.00593   0.00140
   1.00000  10.60200   2.29039  28.99000   0.39014   6.08504  10.39242   0.76813   0.01951   0.01891   0.01329   0.01060   0.00100   0.00065   0.00048   0.00035   0.00014   0.00504   0.00593   0.00140
   1.00000  10.60200   2.31005  28.99000   0.39442   6.13727  10.30330   0.82920   0.01990   0.01932   0.01331   0.01060   0.00100   0.00103   0.00046   0.00032   0.00015   0.00504   0.00593   0.00140
   1.00000  10.60200   2.32971  28.99000   0.39872   6.18950  10.21417   0.79953   0.02016   0.01959   0.01335   0.01060   0.00100   0.00142   0.00046   0.00030   0.00015   0.00504   0.00593   0.00140
   1.00000  10.60200   2.34937  28.99000   0.40305   6.24173  10.12505   0.80221   0.02053   0.01998   0.01337   0.01060   0.00100   0.00166   0.00047   0.00027   0.00015   0.00503   0.00593   0.00140
   1.00000  10.60200   2.36903  28.99000   0.40739   6.29397  10.03592   0.80954   0.02111   0.02056   0.01346   0.01060   0.00100   0.00227   0.00042   0.00025   0.00015   0.00503   0.00593   0.00140
   1.00000  10.60200   2.38869  28.99000   0.41175   6.34620   9.94680   0.81027   0.02143   0.02090   0.01347   0.01060   0.00100   0.00230   0.00045   0.00023   0.00015   0.00503   0.00593   0.00140
   1.00000  10.60200   2.13489  28.99000   0.35697   5.67192  11.09733   0.81216   0.00976   0.00853   0.01238   0.01060   0.00100   0.00061   0.00052   0.00067   0.00013   0.00507   0.00335   0.00140
   1.00000  10.60200   2.15848  28.99000   0.36193   5.73460  10.99039   0.82750   0.00988   0.00868   0.01237   0.01060   0.00100   0.00054   0.00048   0.00061   0.00014   0.00507   0.00335   0.00140
   1.00000  10.60200   2.18208  28.99000   0.36691   5.79727  10.88345   0.83058   0.00996   0.00877   0.01237   0.01060   0.00100   0.00040   0.00052   0.00055   0.00014   0.00506   0.00335   0.00140
   1.00000  10.60200   2.20566  28.99000   0.37192   5.85994  10.77651   0.82145   0.01010   0.00893   0.01236   0.01060   0.00100   0.00031   0.00048   0.00050   0.00014   0.00506   0.00335   0.00140
   1.00000  10.60200   2.22925  28.99000   0.37695   5.92262  10.66957   0.83321   0.01024   0.00908   0.01235   0.01060   0.00100   0.00005   0.00048   0.00045   0.00014   0.00505   0.00335   0.00140
   1.00000  10.60200   2.25284  28.99000   0.38202   5.98529  10.56263   0.82464   0.01037   0.00923   0.01235   0.01060   0.00100   0.00015   0.00052   0.00041   0.00014   0.00505   0.00335   0.00140
   1.00000  10.60200   2.27643  28.99000   0.38711   6.04796  10.45569   0.78893   0.01046   0.00934   0.01235   0.01060   0.00100   0.00043   0.00044   0.00037   0.00014   0.00504   0.00335   0.00140
   1.00000  10.60200   2.30002  28.99000   0.39223   6.11064  10.34874   0.82115   0.01064   0.00953   0.01237   0.01060   0.00100   0.00081   0.00048   0.00034   0.00015   0.00504   0.00335   0.00140
   1.00000  10.60200   2.32362  28.99000   0.39739   6.17331  10.24180   0.80760   0.01081   0.00972   0.01241   0.01060   0.00100   0.00130   0.00047   0.00031   0.00015   0.00504   0.00335   0.00140
   1.00000  10.60200   2.34720  28.99000   0.40257   6.23598  10.13486   0.81794   0.01106   0.00999   0.01245   0.01060   0.00100   0.00164   0.00046   0.00028   0.00015   0.00503   0.00335   0.00140
   1.00000  10.60200   2.37080  28.99000   0.40778   6.29866  10.02792   0.80465   0.01123   0.01018   0.01255   0.01060   0.00100   0.00231   0.00046   0.00025   0.00015   0.00503   0.00335   0.00140
   1.00000  10.60200   2.39438  28.99000   0.41302   6.36133   9.92098   0.80194   0.01140   0.01038   0.01243   0.01060   0.00100   0.00157   0.00046   0.00023   0.00015   0.00503   0.00335   0.00140
   1.00000  10.60200   2.41797  28.99000   0.41829   6.42400   9.81404   0.80929   0.01169   0.01068   0.01234   0.01060   0.00100   0.00037   0.00046   0.00021   0.00016   0.00503   0.00335   0.00140
   1.00000  10.60200   2.44156  28.99000   0.42359   6.48668   9.70710   0.80831   0.01192   0.01095   0.01234   0.01060   0.00100   0.00039   0.00043   0.00019   0.00016   0.00502   0.00335   0.00140
   1.00000  10.60200   2.46515  28.99000   0.42893   6.54935   9.60016   0.79380   0.01215   0.01119   0.01233   0.01060   0.00100   0.00019   0.00043   0.00017   0.00016   0.00502   0.00335   0.00140
   1.00000  10.60200   2.48874  28.99000   0.43429   6.61202   9.49322   0.79205   0.01232   0.01139   0.01233   0.01060   0.00100   0.00007   0.00043   0.00016   0.00016   0.00502   0.00335   0.00140
   1.00000  10.60200   2.51234  28.99000   0.43969   6.67470   9.38628   0.79044   0.01260   0.01169   0.01233   0.01060   0.00100   0.00016   0.00042   0.00014   0.00017   0.00502   0.00335   0.00140
   1.00000  10.60200   2.53593  28.99000   0.44511   6.73737   9.27934   0.77957   0.01277   0.01188   0.01233   0.01060   0.00100   0.00037   0.00042   0.00013   0.00017   0.00502   0.00335   0.00140
   1.00000  10.60200   2.55952  28.99000   0.45057   6.80004   9.17239   0.79890   0.01321   0.01232   0.01233   0.01060   0.00100   0.00037   0.00038   0.00012   0.00017   0.00502   0.00335   0.00140
   1.00000  10.60200   2.58311  28.99000   0.45606   6.86272   9.06545   0.80572   0.01344   0.01259   0.01233   0.01060   0.00100   0.00037   0.00044   0.00011   0.00017   0.00502   0.00335   0.00140
   1.00000  10.60200   2.60669  28.99000   0.46158   6.92539   8.95851   0.78650   0.01373   0.01289   0.01233   0.01060   0.00100   0.00028   0.00042   0.00010   0.00018   0.00501   0.00335   0.00140
   1.00000  10.60200   2.63028  28.99000   0.46714   6.98806   8.85157   0.79560   0.01400   0.01319   0.01232   0.01060   0.00100   0.00016   0.00041   0.00009   0.00018   0.00501   0.00335   0.00140
   1.00000  10.60200   2.65387  28.99000   0.47273   7.05073   8.74463   0.79491   0.01432   0.01353   0.01233   0.01060   0.00100   0.00032   0.00042   0.00008   0.00018   0.00501   0.00335   0.00140
   1.00000  10.60200   2.67746  28.99000   0.47835   7.11341   8.63769   0.77855   0.01468   0.01391   0.01233   0.01060   0.00100   0.00054   0.00040   0.00007   0.00018   0.00501   0.00335   0.00140
   1.00000  10.60200   2.70105  28.99000   0.48400   7.17608   8.53075   0.76744   0.01505   0.01430   0.01234   0.01060   0.00100   0.00068   0.00042   0.00007   0.00019   0.00501   0.00335   0.00140
   1.00000  10.60200   2.72464  28.99000   0.48969   7.23875   8.42381   0.77869   0.01547   0.01474   0.01234   0.01060   0.00100   0.00072   0.00038   0.00006   0.00019   0.00501   0.00335   0.00140
   1.00000  10.60200   2.74824  28.99000   0.49542   7.30143   8.31687   0.76175   0.01594   0.01522   0.01235   0.01060   0.00100   0.00085   0.00044   0.00006   0.00019   0.00501   0.00335   0.00140
   1.00000  10.60200   2.77182  28.99000   0.50117   7.36410   8.20993   0.78069   0.01627   0.01558   0.01234   0.01060   0.00100   0.00073   0.00039   0.00005   0.00020   0.00501   0.00335   0.00140
   1.00000  10.60200   2.79541  28.99000   0.50697   7.42677   8.10299   0.75645   0.01670   0.01602   0.01235   0.01060   0.00100   0.00086   0.00037   0.00005   0.00020   0.00501   0.00335   0.00140
   1.00000  10.60200   2.81900  28.99000   0.51280   7.48945   7.99605   0.76388   0.01699   0.01633   0.01236   0.01060   0.00100   0.00092   0.00039   0.00004   0.00020   0.00501   0.00335   0.00140
   1.00000  10.60200   2.84260  28.99000   0.51866   7.55212   7.88910   0.75191   0.01751   0.01687   0.01235   0.01060   0.00100   0.00085   0.00039   0.00004   0.00021   0.00501   0.00335   0.00140
   1.00000  10.60200   2.86618  28.99000   0.52456   7.61479   7.78216   0.74577   0.01808   0.01745   0.01233   0.01060   0.00100   0.00054   0.00040   0.00004   0.00021   0.00501   0.00335   0.00140
   1.00000  10.60200   2.66884  28.99000   0.47629   7.09051   8.67677   0.77835   0.00669   0.00513   0.01240   0.01060   0.00100   0.00034   0.00042   0.00008   0.00018   0.00501   0.00359   0.00140
   1.00000  10.60200   2.69833  28.99000   0.48335   7.16885   8.54308   0.77584   0.00675   0.00521   0.01241   0.01060   0.00100   0.00069   0.00045   0.00007   0.00019   0.00501   0.00359   0.00140
   1.00000  10.60200   2.72782  28.99000   0.49046   7.24720   8.40939   0.77599   0.00684   0.00532   0.01241   0.01060   0.00100   0.00075   0.00043   0.00006   0.00019   0.00501   0.00359   0.00140
   1.00000  10.60200   2.75731  28.99000   0.49763   7.32555   8.27571   0.77043   0.00690   0.00541   0.01242   0.01060   0.00100   0.00084   0.00040   0.00005   0.00019   0.00501   0.00359   0.00140
   1.00000  10.60200   2.78680  28.99000   0.50485   7.40390   8.14202   0.76903   0.00697   0.00551   0.01242   0.01060   0.00100   0.00081   0.00041   0.00005   0.00020   0.00501   0.00359   0.00140
   1.00000  10.60200   2.81629  28.99000   0.51212   7.48225   8.00833   0.77599   0.00708   0.00563   0.01242   0.01060   0.00100   0.00092   0.00040   0.00004   0.00020   0.00501   0.00359   0.00140
   1.00000  10.60200   2.84578  28.99000   0.51945   7.56060   7.87464   0.76611   0.00717   0.00575   0.01242   0.01060   0.00100   0.00085   0.00041   0.00004   0.00021   0.00501   0.00359   0.00140
   1.00000  10.60200   2.87527  28.99000   0.52684   7.63894   7.74096   0.76606   0.00730   0.00590   0.01239   0.01060   0.00100   0.00030   0.00042   0.00003   0.00021   0.00501   0.00359   0.00140
   1.00000  10.60200   2.90477  28.99000   0.53428   7.71729   7.60727   0.76406   0.00741   0.00605   0.01241   0.01060   0.00100   0.00063   0.00041   0.00003   0.00022   0.00501   0.00359   0.00140
   1.00000  10.60200   2.93425  28.99000   0.54178   7.79564   7.47358   0.76167   0.00757   0.00623   0.01242   0.01060   0.00100   0.00086   0.00039   0.00003   0.00022   0.00501   0.00359   0.00140
   1.00000  10.60200   2.96374  28.99000   0.54934   7.87399   7.33989   0.74995   0.00773   0.00642   0.01240   0.01060   0.00100   0.00044   0.00040   0.00003   0.00023   0.00501   0.00359   0.00140
   1.00000  10.60200   2.99323  28.99000   0.55696   7.95234   7.20621   0.75424   0.00788   0.00662   0.01239   0.01060   0.00100   0.00024   0.00037   0.00002   0.00023   0.00501   0.00359   0.00140
   1.00000  10.60200   3.02272  28.99000   0.56463   8.03068   7.07252   0.75608   0.00807   0.00684   0.01240   0.01060   0.00100   0.00056   0.00033   0.00002   0.00024   0.00500   0.00359   0.00140
   1.00000  10.60200   3.05221  28.99000   0.57237   8.10903   6.93883   0.76605   0.00827   0.00708   0.01239   0.01060   0.00100   0.00026   0.00034   0.00002   0.00025   0.00500   0.00359   0.00140
   1.00000  10.60200   3.08170  28.99000   0.58016   8.18738   6.80514   0.74844   0.00847   0.00731   0.01239   0.01060   0.00100   0.00018   0.00033   0.00002   0.00025   0.00500   0.00359   0.00140
   1.00000  10.60200   3.11119  28.99000   0.58802   8.26573   6.67146   0.74435   0.00865   0.00752   0.01241   0.01060   0.00100   0.00081   0.00029   0.00002   0.00026   0.00500   0.00359   0.00140
   1.00000  10.60200   3.14069  28.99000   0.59594   8.34408   6.53777   0.74778   0.00891   0.00781   0.01239   0.01060   0.00100   0.00049   0.00026   0.00001   0.00027   0.00500   0.00359   0.00140
   1.00000  10.60200   3.17018  28.99000   0.60392   8.42243   6.40408   0.74160   0.00915   0.00809   0.01240   0.01060   0.00100   0.00055   0.00024   0.00001   0.00027   0.00500   0.00359   0.00140
   1.00000  10.60200   3.19967  28.99000   0.61197   8.50077   6.27039   0.74380   0.00943   0.00840   0.01239   0.01060   0.00100   0.00045   0.00024   0.00001   0.00028   0.00500   0.00359   0.00140
   1.00000  10.60200   3.22916  28.99000   0.62008   8.57912   6.13671   0.75055   0.00973   0.00873   0.01239   0.01060   0.00100   0.00044   0.00022   0.00001   0.00029   0.00500   0.00359   0.00140
   1.00000  10.60200   3.25864  28.99000   0.62826   8.65747   6.00302   0.73167   0.01003   0.00907   0.01239   0.01060   0.00100   0.00021   0.00018   0.00001   0.00030   0.00500   0.00359   0.00140
   1.00000  10.60200   3.28813  28.99000   0.63650   8.73582   5.86933   0.73494   0.01031   0.00939   0.01239   0.01060   0.00100   0.00021   0.00016   0.00001   0.00031   0.00500   0.00359   0.00140
   1.00000  10.60200   3.31762  28.99000   0.64481   8.81417   5.73564   0.75196   0.01072   0.00983   0.01239   0.01060   0.00100   0.00027   0.00013   0.00001   0.00032   0.00500   0.00359   0.00140
   1.00000  10.60200   3.34711  28.99000   0.65318   8.89251   5.60196   0.73080   0.01115   0.01030   0.01239   0.01060   0.00100   0.00024   0.00009   0.00001   0.00033   0.00500   0.00359   0.00140
   1.00000  10.60200   3.37660  28.99000   0.66163   8.97086   5.46827   0.73581   0.01161   0.01079   0.01239   0.01060   0.00100   0.00024   0.00006   0.00001   0.00034   0.00500   0.00359   0.00140
   1.00000  10.60200   3.40609  28.99000   0.67014   9.04921   5.33458   0.71500   0.01203   0.01124   0.01239   0.01060   0.00100   0.00016   0.00003   0.00001   0.00035   0.00500   0.00359   0.00140
   1.00000  10.60200   3.43558  28.99000   0.67872   9.12756   5.20089   0.71455   0.01245   0.01169   0.01238   0.01060   0.00100   0.00006   0.00003   0.00001   0.00037   0.00500   0.00359   0.00140
   1.00000  10.60200   3.46507  28.99000   0.68738   9.20591   5.06721   0.73367   0.01303   0.01231   0.01239   0.01060   0.00100   0.00033   0.00006   0.00001   0.00038   0.00500   0.00359   0.00140
   1.00000  10.60200   3.49456  28.99000   0.69611   9.28425   4.93352   0.72093   0.01363   0.01295   0.01240   0.01060   0.00100   0.00057   0.00012   0.00000   0.00039   0.00500   0.00359   0.00140
   1.00000  10.60200   3.52405  28.99000   0.70490   9.36260   4.79983   0.73985   0.01418   0.01353   0.01241   0.01060   0.00100   0.00068   0.00018   0.00000   0.00041   0.00500   0.00359   0.00140
   1.00000  10.60200   3.55354  28.99000   0.71378   9.44095   4.66614   0.72501   0.01483   0.01420   0.01242   0.01060   0.00100   0.00090   0.00030   0.00000   0.00043   0.00500   0.00359   0.00140
   1.00000  10.60200   3.58303  28.99000   0.72272   9.51930   4.53246   0.74176   0.01578   0.01519   0.01245   0.01060   0.00100   0.00119   0.00034   0.00000   0.00045   0.00500   0.00359   0.00140
   1.00000  10.60200   3.29149  28.99000   0.63744   8.74472   5.85414   0.73626   0.00777   0.00627   0.01229   0.01060   0.00100   0.00021   0.00020   0.00001   0.00031   0.00500   0.00325   0.00140
   1.00000  10.60200   3.32786  28.99000   0.64771   8.84135   5.68927   0.73832   0.00798   0.00653   0.01229   0.01060   0.00100   0.00027   0.00016   0.00001   0.00032   0.00500   0.00325   0.00140
   1.00000  10.60200   3.36423  28.99000   0.65807   8.93797   5.52439   0.72380   0.00818   0.00677   0.01229   0.01060   0.00100   0.00024   0.00014   0.00001   0.00034   0.00500   0.00325   0.00140
   1.00000  10.60200   3.40060  28.99000   0.66855   9.03460   5.35951   0.74346   0.00840   0.00705   0.01229   0.01060   0.00100   0.00018   0.00009   0.00001   0.00035   0.00500   0.00325   0.00140
   1.00000  10.60200   3.43696  28.99000   0.67913   9.13122   5.19464   0.72691   0.00867   0.00736   0.01229   0.01060   0.00100   0.00004   0.00004   0.00001   0.00037   0.00500   0.00325   0.00140
   1.00000  10.60200   3.47334  28.99000   0.68982   9.22785   5.02976   0.72470   0.00892   0.00766   0.01230   0.01060   0.00100   0.00042   0.00003   0.00000   0.00038   0.00500   0.00325   0.00140
   1.00000  10.60200   3.50971  28.99000   0.70061   9.32448   4.86488   0.73290   0.00927   0.00806   0.01231   0.01060   0.00100   0.00064   0.00003   0.00000   0.00040   0.00500   0.00325   0.00140
   1.00000  10.60200   3.54608  28.99000   0.71152   9.42111   4.70001   0.72374   0.00964   0.00847   0.01232   0.01060   0.00100   0.00082   0.00008   0.00000   0.00042   0.00500   0.00325   0.00140
   1.00000  10.60200   3.58245  28.99000   0.72255   9.51773   4.53513   0.72225   0.01000   0.00889   0.01235   0.01060   0.00100   0.00118   0.00018   0.00000   0.00045   0.00500   0.00325   0.00140
   1.00000  10.60200   3.61882  28.99000   0.73368   9.61436   4.37025   0.72436   0.01055   0.00948   0.01248   0.01060   0.00100   0.00214   0.00028   0.00000   0.00047   0.00500   0.00325   0.00140
   1.00000  10.60200   3.65519  28.99000   0.74494   9.71099   4.20538   0.72350   0.01111   0.01011   0.01257   0.01060   0.00100   0.00261   0.00034   0.00000   0.00050   0.00500   0.00325   0.00140
   1.00000  10.60200   3.69156  28.99000   0.75631   9.80761   4.04050   0.74047   0.01168   0.01074   0.01273   0.01060   0.00100   0.00327   0.00036   0.00000   0.00053   0.00500   0.00325   0.00140
   1.00000  10.60200   3.72793  28.99000   0.76780   9.90424   3.87562   0.72760   0.01237   0.01149   0.01291   0.01060   0.00100   0.00391   0.00041   0.00000   0.00057   0.00500   0.00325   0.00140
   1.00000  10.60200   3.76429  28.99000   0.77941  10.00086   3.71075   0.75076   0.01313   0.01231   0.01308   0.01060   0.00100   0.00439   0.00073   0.00000   0.00061   0.00500   0.00325   0.00140
   1.00000  10.60200   3.80066  28.99000   0.79115  10.09749   3.54587   0.75408   0.01409   0.01332   0.01301   0.01060   0.00100   0.00412   0.00101   0.00000   0.00066   0.00500   0.00325   0.00140
   1.00000  10.60200   3.83703  28.99000   0.80302  10.19412   3.38099   0.76968   0.01489   0.01417   0.01281   0.01060   0.00100   0.00335   0.00116   0.00000   0.00071   0.00501   0.00325   0.00140
   1.00000  10.60200   3.87341  28.99000   0.81501  10.29075   3.21612   0.79154   0.01596   0.01530   0.01288   0.01060   0.00100   0.00351   0.00139   0.00000   0.00077   0.00501   0.00325   0.00140
   1.00000  10.60200   3.90978  28.99000   0.82713  10.38737   3.05124   0.73726   0.01725   0.01663   0.01474   0.01060   0.00100   0.00787   0.00189   0.00000   0.00085   0.00501   0.00325   0.00140
   1.00000  10.60200   3.94615  28.99000   0.83939  10.48400   2.88636   0.64284   0.01874   0.01817   0.02282   0.01060   0.00100   0.01908   0.00219   0.00000   0.00093   0.00501   0.00325   0.00140
   1.00000  10.60200   3.98252  28.99000   0.85178  10.58063   2.72149   0.76716   0.02035   0.01983   0.02048   0.01060   0.00100   0.01614   0.00257   0.00000   0.00104   0.00502   0.00325   0.00140
   1.00000  10.60200   4.01889  28.99000   0.86431  10.67725   2.55661   0.87038   0.02231   0.02184   0.01363   0.01060   0.00100   0.00483   0.00317   0.00000   0.00118   0.00502   0.00325   0.00140
   1.00000  10.60200   4.05525  28.99000   0.87698  10.77388   2.39173   0.85255   0.02487   0.02444   0.01320   0.01060   0.00100   0.00187   0.00420   0.00000   0.00135   0.00503   0.00325   0.00140
   1.00000  10.60200   4.09163  28.99000   0.88978  10.87051   2.22686   0.65441   0.02688   0.02650   0.01395   0.01060   0.00100   0.00111   0.00628   0.00000   0.00157   0.00505   0.00325   0.00140
   1.00000  10.60200   4.12800  28.99000   0.90274  10.96713   2.06198   0.89174   0.03062   0.03027   0.01708   0.01060   0.00100   0.00767   0.00880   0.00000   0.00188   0.00510   0.00325   0.00140
   1.00000  10.60200   4.16436  28.99000   0.91584  11.06376   1.89711   1.05189   0.03542   0.03512   0.01728   0.01060   0.00100   0.00549   0.01049   0.00000   0.00233   0.00521   0.00325   0.00140
   1.00000  10.60200   4.20074  28.99000   0.92908  11.16039   1.73223   1.24152   0.04086   0.04059   0.01692   0.01060   0.00100   0.00221   0.01081   0.00000   0.00302   0.00544   0.00325   0.00140
   1.00000  10.60200   4.23710  28.99000   0.94248  11.25701   1.56735   1.19898   0.04565   0.04543   0.01907   0.01060   0.00100   0.00286   0.01327   0.00000   0.00425   0.00596   0.00325   0.00140
   1.00000  10.60200   4.27347  28.99000   0.95603  11.35364   1.40248   1.51764   0.05481   0.05461   0.03069   0.01060   0.00100   0.01745   0.02016   0.00000   0.00695   0.00754   0.00325   0.00140
   1.00000  10.60200   4.30985  28.99000   0.96974  11.45027   1.23760  11.14895   0.06511   0.06494   0.07820   0.01060   0.00100   0.06850   0.02669   0.00002   0.01693   0.01726   0.00325   0.00140
   1.00000  10.60200   1.50320  32.97500   0.30072   5.13463  12.82001   0.82482   0.01134   0.01040   0.01502   0.01130   0.00100   0.00057   0.00153   0.00582   0.00011   0.00543   0.00538   0.00140
   1.00000  10.60200   1.51982  32.97500   0.30460   5.19137  12.73211   0.83548   0.01147   0.01055   0.01485   0.01130   0.00100   0.00055   0.00143   0.00543   0.00011   0.00540   0.00538   0.00140
   1.00000  10.60200   1.53642  32.97500   0.30850   5.24811  12.64420   0.82703   0.01163   0.01072   0.01470   0.01130   0.00100   0.00054   0.00139   0.00505   0.00011   0.00537   0.00538   0.00140
   1.00000  10.60200   1.55303  32.97500   0.31240   5.30484  12.55630   0.81696   0.01177   0.01087   0.01457   0.01130   0.00100   0.00055   0.00135   0.00470   0.00011   0.00535   0.00538   0.00140
   1.00000  10.60200   1.56965  32.97500   0.31632   5.36158  12.46839   0.81817   0.01196   0.01108   0.01445   0.01130   0.00100   0.00039   0.00128   0.00437   0.00012   0.00532   0.00538   0.00140
   1.00000  10.60200   1.58625  32.97500   0.32026   5.41832  12.38049   0.84315   0.01219   0.01133   0.01435   0.01130   0.00100   0.00037   0.00125   0.00407   0.00012   0.00530   0.00538   0.00140
   1.00000  10.60200   1.60287  32.97500   0.32421   5.47505  12.29258   0.83949   0.01234   0.01149   0.01426   0.01130   0.00100   0.00035   0.00122   0.00378   0.00012   0.00528   0.00538   0.00140
   1.00000  10.60200   1.61948  32.97500   0.32818   5.53179  12.20467   0.84607   0.01263   0.01179   0.01419   0.01130   0.00100   0.00072   0.00117   0.00351   0.00012   0.00526   0.00538   0.00140
   1.00000  10.60200   1.63609  32.97500   0.33216   5.58853  12.11677   0.81791   0.01283   0.01200   0.01415   0.01130   0.00100   0.00111   0.00112   0.00326   0.00012   0.00524   0.00538   0.00140
   1.00000  10.60200   1.65270  32.97500   0.33615   5.64526  12.02886   0.83130   0.01318   0.01236   0.01410   0.01130   0.00100   0.00122   0.00107   0.00302   0.00012   0.00523   0.00538   0.00140
   1.00000  10.60200   1.66930  32.97500   0.34016   5.70200  11.94096   0.81173   0.01341   0.01261   0.01405   0.01130   0.00100   0.00135   0.00103   0.00280   0.00012   0.00521   0.00538   0.00140
   1.00000  10.60200   1.68592  32.97500   0.34419   5.75873  11.85305   0.82324   0.01350   0.01273   0.01401   0.01130   0.00100   0.00136   0.00101   0.00260   0.00012   0.00520   0.00538   0.00140
   1.00000  10.60200   1.70253  32.97500   0.34823   5.81547  11.76515   0.83144   0.01386   0.01311   0.01403   0.01130   0.00100   0.00190   0.00095   0.00241   0.00012   0.00518   0.00538   0.00140
   1.00000  10.60200   1.71913  32.97500   0.35228   5.87221  11.67724   0.82886   0.01423   0.01349   0.01401   0.01130   0.00100   0.00200   0.00094   0.00224   0.00013   0.00517   0.00538   0.00140
   1.00000  10.60200   1.73574  32.97500   0.35635   5.92894  11.58933   0.81436   0.01446   0.01374   0.01400   0.01130   0.00100   0.00221   0.00085   0.00207   0.00013   0.00516   0.00538   0.00140
   1.00000  10.60200   1.75236  32.97500   0.36044   5.98568  11.50143   0.83405   0.01479   0.01408   0.01398   0.01130   0.00100   0.00220   0.00084   0.00192   0.00013   0.00515   0.00538   0.00140
   1.00000  10.60200   1.76897  32.97500   0.36454   6.04242  11.41352   0.82253   0.01498   0.01429   0.01395   0.01130   0.00100   0.00218   0.00084   0.00178   0.00013   0.00514   0.00538   0.00140
   1.00000  10.60200   1.78558  32.97500   0.36865   6.09915  11.32562   0.81298   0.01543   0.01475   0.01391   0.01130   0.00100   0.00203   0.00079   0.00165   0.00013   0.00513   0.00538   0.00140
   1.00000  10.60200   1.80219  32.97500   0.37278   6.15589  11.23771   0.80850   0.01573   0.01506   0.01387   0.01130   0.00100   0.00192   0.00080   0.00153   0.00013   0.00512   0.00538   0.00140
   1.00000  10.60200   1.81880  32.97500   0.37693   6.21263  11.14981   0.82526   0.01597   0.01532   0.01383   0.01130   0.00100   0.00177   0.00072   0.00142   0.00013   0.00511   0.00538   0.00140
   1.00000  10.60200   1.83540  32.97500   0.38110   6.26936  11.06190   0.81068   0.01631   0.01567   0.01378   0.01130   0.00100   0.00146   0.00071   0.00131   0.00013   0.00511   0.00538   0.00140
   1.00000  10.60200   1.85202  32.97500   0.38527   6.32610  10.97399   0.80699   0.01676   0.01613   0.01375   0.01130   0.00100   0.00127   0.00071   0.00121   0.00014   0.00510   0.00538   0.00140
   1.00000  10.60200   1.86863  32.97500   0.38947   6.38283  10.88609   0.81416   0.01727   0.01665   0.01371   0.01130   0.00100   0.00091   0.00067   0.00112   0.00014   0.00509   0.00538   0.00140
   1.00000  10.60200   1.88523  32.97500   0.39368   6.43957  10.79818   0.79817   0.01740   0.01680   0.01369   0.01130   0.00100   0.00063   0.00065   0.00104   0.00014   0.00509   0.00538   0.00140
   1.00000  10.60200   1.90185  32.97500   0.39791   6.49631  10.71028   0.80173   0.01773   0.01715   0.01367   0.01130   0.00100   0.00032   0.00064   0.00097   0.00014   0.00508   0.00538   0.00140
   1.00000  10.60200   1.91846  32.97500   0.40215   6.55304  10.62237   0.80994   0.01812   0.01755   0.01366   0.01130   0.00100   0.00021   0.00064   0.00089   0.00014   0.00507   0.00538   0.00140
   1.00000  10.60200   1.93506  32.97500   0.40641   6.60978  10.53447   0.80610   0.01872   0.01816   0.01365   0.01130   0.00100   0.00004   0.00061   0.00083   0.00014   0.00507   0.00538   0.00140
   1.00000  10.60200   1.95167  32.97500   0.41068   6.66652  10.44656   0.82353   0.01893   0.01839   0.01365   0.01130   0.00100   0.00041   0.00059   0.00077   0.00014   0.00507   0.00538   0.00140
   1.00000  10.60200   1.96829  32.97500   0.41498   6.72325  10.35865   0.80084   0.01940   0.01887   0.01365   0.01130   0.00100   0.00050   0.00058   0.00071   0.00015   0.00506   0.00538   0.00140
   1.00000  10.60200   1.98489  32.97500   0.41928   6.77999  10.27075   0.80276   0.01981   0.01928   0.01365   0.01130   0.00100   0.00066   0.00058   0.00066   0.00015   0.00506   0.00538   0.00140
   1.00000  10.60200   2.00151  32.97500   0.42361   6.83672  10.18284   0.78518   0.02022   0.01970   0.01365   0.01130   0.00100   0.00065   0.00055   0.00061   0.00015   0.00505   0.00538   0.00140
   1.00000  10.60200   2.01812  32.97500   0.42795   6.89346  10.09494   0.78590   0.02082   0.02032   0.01363   0.01130   0.00100   0.00028   0.00054   0.00057   0.00015   0.00505   0.00538   0.00140
   1.00000  10.60200   1.86792  32.97500   0.38929   6.38043  10.88982   0.81311   0.00980   0.00847   0.01316   0.01130   0.00100   0.00092   0.00069   0.00113   0.00014   0.00509   0.00373   0.00140
   1.00000  10.60200   1.88856  32.97500   0.39452   6.45093  10.78059   0.80707   0.00996   0.00864   0.01312   0.01130   0.00100   0.00056   0.00067   0.00103   0.00014   0.00508   0.00373   0.00140
   1.00000  10.60200   1.90920  32.97500   0.39978   6.52143  10.67135   0.80381   0.01009   0.00880   0.01310   0.01130   0.00100   0.00023   0.00065   0.00093   0.00014   0.00508   0.00373   0.00140
   1.00000  10.60200   1.92984  32.97500   0.40507   6.59193  10.56212   0.79030   0.01021   0.00894   0.01309   0.01130   0.00100   0.00011   0.00064   0.00085   0.00014   0.00507   0.00373   0.00140
   1.00000  10.60200   1.95048  32.97500   0.41038   6.66243  10.45289   0.79767   0.01026   0.00902   0.01309   0.01130   0.00100   0.00038   0.00059   0.00077   0.00014   0.00507   0.00373   0.00140
   1.00000  10.60200   1.97112  32.97500   0.41571   6.73293  10.34365   0.79387   0.01040   0.00917   0.01309   0.01130   0.00100   0.00053   0.00057   0.00070   0.00015   0.00506   0.00373   0.00140
   1.00000  10.60200   1.99176  32.97500   0.42107   6.80344  10.23442   0.78990   0.01062   0.00941   0.01309   0.01130   0.00100   0.00063   0.00057   0.00064   0.00015   0.00506   0.00373   0.00140
   1.00000  10.60200   2.01240  32.97500   0.42646   6.87394  10.12518   0.79130   0.01076   0.00956   0.01310   0.01130   0.00100   0.00086   0.00055   0.00058   0.00015   0.00505   0.00373   0.00140
   1.00000  10.60200   2.03304  32.97500   0.43187   6.94444  10.01595   0.81015   0.01100   0.00983   0.01311   0.01130   0.00100   0.00109   0.00055   0.00053   0.00015   0.00505   0.00373   0.00140
   1.00000  10.60200   2.05368  32.97500   0.43731   7.01494   9.90672   0.78356   0.01115   0.01000   0.01311   0.01130   0.00100   0.00118   0.00052   0.00048   0.00015   0.00504   0.00373   0.00140
   1.00000  10.60200   2.07432  32.97500   0.44277   7.08544   9.79748   0.79150   0.01144   0.01032   0.01313   0.01130   0.00100   0.00142   0.00053   0.00044   0.00016   0.00504   0.00373   0.00140
   1.00000  10.60200   2.09496  32.97500   0.44826   7.15595   9.68825   0.79184   0.01164   0.01055   0.01313   0.01130   0.00100   0.00144   0.00049   0.00040   0.00016   0.00504   0.00373   0.00140
   1.00000  10.60200   2.11560  32.97500   0.45378   7.22645   9.57901   0.78748   0.01187   0.01080   0.01313   0.01130   0.00100   0.00147   0.00047   0.00036   0.00016   0.00503   0.00373   0.00140
   1.00000  10.60200   2.13624  32.97500   0.45932   7.29695   9.46978   0.81144   0.01219   0.01115   0.01312   0.01130   0.00100   0.00139   0.00046   0.00033   0.00016   0.00503   0.00373   0.00140
   1.00000  10.60200   2.15688  32.97500   0.46489   7.36745   9.36055   0.77893   0.01245   0.01143   0.01311   0.01130   0.00100   0.00131   0.00043   0.00030   0.00017   0.00503   0.00373   0.00140
   1.00000  10.60200   2.17752  32.97500   0.47049   7.43795   9.25131   0.77123   0.01274   0.01174   0.01308   0.01130   0.00100   0.00096   0.00043   0.00028   0.00017   0.00503   0.00373   0.00140
   1.00000  10.60200   2.19816  32.97500   0.47612   7.50846   9.14208   0.79159   0.01303   0.01206   0.01306   0.01130   0.00100   0.00066   0.00043   0.00025   0.00017   0.00503   0.00373   0.00140
   1.00000  10.60200   2.21880  32.97500   0.48177   7.57896   9.03284   0.77012   0.01331   0.01237   0.01305   0.01130   0.00100   0.00060   0.00042   0.00023   0.00017   0.00502   0.00373   0.00140
   1.00000  10.60200   2.23944  32.97500   0.48745   7.64946   8.92361   0.76731   0.01359   0.01266   0.01305   0.01130   0.00100   0.00044   0.00041   0.00021   0.00018   0.00502   0.00373   0.00140
   1.00000  10.60200   2.26008  32.97500   0.49316   7.71996   8.81438   0.76422   0.01395   0.01305   0.01304   0.01130   0.00100   0.00026   0.00042   0.00019   0.00018   0.00502   0.00373   0.00140
   1.00000  10.60200   2.28072  32.97500   0.49890   7.79046   8.70514   0.75757   0.01419   0.01331   0.01304   0.01130   0.00100   0.00027   0.00040   0.00018   0.00018   0.00502   0.00373   0.00140
   1.00000  10.60200   2.30136  32.97500   0.50467   7.86097   8.59591   0.74505   0.01459   0.01373   0.01304   0.01130   0.00100   0.00005   0.00039   0.00016   0.00018   0.00502   0.00373   0.00140
   1.00000  10.60200   2.32200  32.97500   0.51046   7.93147   8.48668   0.75514   0.01508   0.01425   0.01304   0.01130   0.00100   0.00035   0.00040   0.00015   0.00019   0.00502   0.00373   0.00140
   1.00000  10.60200   2.34264  32.97500   0.51629   8.00197   8.37744   0.75322   0.01546   0.01464   0.01305   0.01130   0.00100   0.00063   0.00038   0.00013   0.00019   0.00502   0.00373   0.00140
   1.00000  10.60200   2.36328  32.97500   0.52214   8.07247   8.26821   0.76503   0.01591   0.01511   0.01307   0.01130   0.00100   0.00098   0.00036   0.00012   0.00019   0.00501   0.00373   0.00140
   1.00000  10.60200   2.38392  32.97500   0.52802   8.14297   8.15898   0.74795   0.01623   0.01547   0.01309   0.01130   0.00100   0.00116   0.00036   0.00011   0.00020   0.00501   0.00373   0.00140
   1.00000  10.60200   2.40456  32.97500   0.53394   8.21348   8.04974   0.74290   0.01672   0.01596   0.01306   0.01130   0.00100   0.00084   0.00033   0.00010   0.00020   0.00501   0.00373   0.00140
   1.00000  10.60200   2.42520  32.97500   0.53988   8.28398   7.94051   0.75194   0.01711   0.01639   0.01304   0.01130   0.00100   0.00053   0.00034   0.00009   0.00020   0.00501   0.00373   0.00140
   1.00000  10.60200   2.44584  32.97500   0.54585   8.35448   7.83127   0.75204   0.01770   0.01700   0.01306   0.01130   0.00100   0.00091   0.00036   0.00009   0.00021   0.00501   0.00373   0.00140
   1.00000  10.60200   2.46648  32.97500   0.55185   8.42498   7.72204   0.73665   0.01814   0.01746   0.01306   0.01130   0.00100   0.00077   0.00034   0.00008   0.00021   0.00501   0.00373   0.00140
   1.00000  10.60200   2.48712  32.97500   0.55789   8.49548   7.61281   0.75722   0.01891   0.01824   0.01303   0.01130   0.00100   0.00025   0.00032   0.00007   0.00022   0.00501   0.00373   0.00140
   1.00000  10.60200   2.50776  32.97500   0.56395   8.56599   7.50357   0.75528   0.01921   0.01857   0.01303   0.01130   0.00100   0.00003   0.00027   0.00007   0.00022   0.00501   0.00373   0.00140
   1.00000  10.60200   2.31318  32.97500   0.50798   7.90134   8.53335   0.77424   0.00666   0.00492   0.01258   0.01130   0.00100   0.00018   0.00036   0.00015   0.00019   0.00502   0.00151   0.00140
   1.00000  10.60200   2.33874  32.97500   0.51518   7.98865   8.39808   0.76899   0.00675   0.00502   0.01260   0.01130   0.00100   0.00060   0.00042   0.00014   0.00019   0.00502   0.00151   0.00140
   1.00000  10.60200   2.36430  32.97500   0.52243   8.07596   8.26281   0.76814   0.00682   0.00512   0.01262   0.01130   0.00100   0.00099   0.00037   0.00012   0.00019   0.00501   0.00151   0.00140
   1.00000  10.60200   2.38986  32.97500   0.52972   8.16326   8.12754   0.77491   0.00690   0.00524   0.01264   0.01130   0.00100   0.00120   0.00035   0.00011   0.00020   0.00501   0.00151   0.00140
   1.00000  10.60200   2.41542  32.97500   0.53706   8.25057   7.99227   0.76482   0.00698   0.00534   0.01259   0.01130   0.00100   0.00061   0.00036   0.00010   0.00020   0.00501   0.00151   0.00140
   1.00000  10.60200   2.44098  32.97500   0.54444   8.33788   7.85699   0.76455   0.00709   0.00547   0.01260   0.01130   0.00100   0.00077   0.00038   0.00009   0.00021   0.00501   0.00151   0.00140
   1.00000  10.60200   2.46654  32.97500   0.55187   8.42519   7.72172   0.76386   0.00718   0.00560   0.01260   0.01130   0.00100   0.00077   0.00035   0.00008   0.00021   0.00501   0.00151   0.00140
   1.00000  10.60200   2.49210  32.97500   0.55935   8.51249   7.58645   0.75480   0.00732   0.00575   0.01258   0.01130   0.00100   0.00020   0.00031   0.00007   0.00022   0.00501   0.00151   0.00140
   1.00000  10.60200   2.51766  32.97500   0.56687   8.59980   7.45118   0.75358   0.00742   0.00590   0.01258   0.01130   0.00100   0.00016   0.00035   0.00006   0.00022   0.00501   0.00151   0.00140
   1.00000  10.60200   2.54322  32.97500   0.57444   8.68711   7.31591   0.75021   0.00758   0.00609   0.01258   0.01130   0.00100   0.00034   0.00031   0.00006   0.00023   0.00501   0.00151   0.00140
   1.00000  10.60200   2.56878  32.97500   0.58206   8.77442   7.18063   0.75203   0.00776   0.00631   0.01259   0.01130   0.00100   0.00068   0.00027   0.00005   0.00023   0.00501   0.00151   0.00140
   1.00000  10.60200   2.59434  32.97500   0.58973   8.86172   7.04536   0.75175   0.00792   0.00652   0.01260   0.01130   0.00100   0.00084   0.00028   0.00005   0.00024   0.00501   0.00151   0.00140
   1.00000  10.60200   2.61990  32.97500   0.59745   8.94903   6.91009   0.74766   0.00811   0.00675   0.01261   0.01130   0.00100   0.00094   0.00025   0.00004   0.00025   0.00501   0.00151   0.00140
   1.00000  10.60200   2.64546  32.97500   0.60521   9.03634   6.77482   0.74724   0.00830   0.00697   0.01261   0.01130   0.00100   0.00093   0.00025   0.00004   0.00025   0.00501   0.00151   0.00140
   1.00000  10.60200   2.67102  32.97500   0.61303   9.12365   6.63955   0.74604   0.00851   0.00722   0.01260   0.01130   0.00100   0.00085   0.00020   0.00004   0.00026   0.00501   0.00151   0.00140
   1.00000  10.60200   2.69658  32.97500   0.62090   9.21096   6.50427   0.74599   0.00876   0.00752   0.01260   0.01130   0.00100   0.00075   0.00016   0.00003   0.00027   0.00501   0.00151   0.00140
   1.00000  10.60200   2.72214  32.97500   0.62882   9.29826   6.36900   0.74138   0.00900   0.00779   0.01259   0.01130   0.00100   0.00069   0.00016   0.00003   0.00028   0.00501   0.00151   0.00140
   1.00000  10.60200   2.74770  32.97500   0.63679   9.38557   6.23373   0.74157   0.00925   0.00808   0.01259   0.01130   0.00100   0.00065   0.00008   0.00003   0.00028   0.00500   0.00151   0.00140
   1.00000  10.60200   2.77326  32.97500   0.64481   9.47288   6.09846   0.74462   0.00960   0.00846   0.01259   0.01130   0.00100   0.00071   0.00008   0.00002   0.00029   0.00500   0.00151   0.00140
   1.00000  10.60200   2.79882  32.97500   0.65288   9.56019   5.96318   0.74100   0.00989   0.00880   0.01259   0.01130   0.00100   0.00075   0.00003   0.00002   0.00030   0.00500   0.00151   0.00140
   1.00000  10.60200   2.82438  32.97500   0.66101   9.64749   5.82791   0.73499   0.01024   0.00918   0.01259   0.01130   0.00100   0.00073   0.00001   0.00002   0.00031   0.00500   0.00151   0.00140
   1.00000  10.60200   2.84994  32.97500   0.66919   9.73480   5.69264   0.73110   0.01061   0.00960   0.01259   0.01130   0.00100   0.00063   0.00005   0.00002   0.00032   0.00500   0.00151   0.00140
   1.00000  10.60200   2.87550  32.97500   0.67743   9.82211   5.55737   0.72714   0.01100   0.01004   0.01258   0.01130   0.00100   0.00042   0.00010   0.00002   0.00033   0.00500   0.00151   0.00140
   1.00000  10.60200   2.90106  32.97500   0.68572   9.90942   5.42210   0.72691   0.01144   0.01051   0.01258   0.01130   0.00100   0.00033   0.00013   0.00002   0.00034   0.00500   0.00151   0.00140
   1.00000  10.60200   2.92662  32.97500   0.69406   9.99672   5.28682   0.72655   0.01188   0.01099   0.01257   0.01130   0.00100   0.00002   0.00013   0.00001   0.00036   0.00500   0.00151   0.00140
   1.00000  10.60200   2.95218  32.97500   0.70246  10.08403   5.15155   0.72081   0.01240   0.01155   0.01258   0.01130   0.00100   0.00015   0.00019   0.00001   0.00037   0.00500   0.00151   0.00140
   1.00000  10.60200   2.97774  32.97500   0.71092  10.17134   5.01628   0.72436   0.01290   0.01209   0.01258   0.01130   0.00100   0.00040   0.00021   0.00001   0.00038   0.00500   0.00151   0.00140
   1.00000  10.60200   3.00330  32.97500   0.71944  10.25865   4.88101   0.73871   0.01356   0.01280   0.01259   0.01130   0.00100   0.00064   0.00030   0.00001   0.00040   0.00500   0.00151   0.00140
   1.00000  10.60200   3.02886  32.97500   0.72801  10.34595   4.74574   0.73257   0.01417   0.01343   0.01263   0.01130   0.00100   0.00107   0.00041   0.00001   0.00042   0.00500   0.00151   0.00140
   1.00000  10.60200   3.05442  32.97500   0.73664  10.43326   4.61046   0.72848   0.01495   0.01425   0.01267   0.01130   0.00100   0.00147   0.00049   0.00001   0.00044   0.00500   0.00151   0.00140
   1.00000  10.60200   3.07998  32.97500   0.74533  10.52057   4.47519   0.71758   0.01564   0.01498   0.01276   0.01130   0.00100   0.00209   0.00059   0.00001   0.00046   0.00500   0.00151   0.00140
   1.00000  10.60200   3.10554  32.97500   0.75407  10.60788   4.33992   0.74027   0.01662   0.01600   0.01288   0.01130   0.00100   0.00271   0.00061   0.00001   0.00048   0.00500   0.00151   0.00140
   1.00000  10.60200   2.84713  32.97500   0.66829   9.72520   5.70751   0.74377   0.00811   0.00683   0.01265   0.01130   0.00100   0.00060   0.00003   0.00002   0.00032   0.00500   0.00196   0.00140
   1.00000  10.60200   2.87859  32.97500   0.67843   9.83266   5.54101   0.73179   0.00836   0.00712   0.01264   0.01130   0.00100   0.00041   0.00001   0.00002   0.00033   0.00500   0.00196   0.00140
   1.00000  10.60200   2.91005  32.97500   0.68865   9.94012   5.37452   0.72969   0.00862   0.00742   0.01264   0.01130   0.00100   0.00022   0.00006   0.00002   0.00035   0.00500   0.00196   0.00140
   1.00000  10.60200   2.94151  32.97500   0.69895  10.04759   5.20802   0.72950   0.00893   0.00778   0.01264   0.01130   0.00100   0.00008   0.00012   0.00001   0.00036   0.00500   0.00196   0.00140
   1.00000  10.60200   2.97297  32.97500   0.70934  10.15505   5.04152   0.73546   0.00924   0.00814   0.01264   0.01130   0.00100   0.00038   0.00012   0.00001   0.00038   0.00500   0.00196   0.00140
   1.00000  10.60200   3.00443  32.97500   0.71981  10.26251   4.87503   0.73130   0.00963   0.00857   0.01266   0.01130   0.00100   0.00067   0.00021   0.00001   0.00040   0.00500   0.00196   0.00140
   1.00000  10.60200   3.03589  32.97500   0.73037  10.36997   4.70853   0.72716   0.01002   0.00901   0.01270   0.01130   0.00100   0.00118   0.00027   0.00001   0.00042   0.00500   0.00196   0.00140
   1.00000  10.60200   3.06735  32.97500   0.74102  10.47743   4.54203   0.74521   0.01052   0.00955   0.01277   0.01130   0.00100   0.00178   0.00038   0.00001   0.00045   0.00500   0.00196   0.00140
   1.00000  10.60200   3.09881  32.97500   0.75176  10.58489   4.37554   0.72939   0.01105   0.01014   0.01291   0.01130   0.00100   0.00256   0.00053   0.00001   0.00047   0.00500   0.00196   0.00140
   1.00000  10.60200   3.13027  32.97500   0.76259  10.69235   4.20904   0.75233   0.01169   0.01083   0.01308   0.01130   0.00100   0.00332   0.00061   0.00001   0.00050   0.00500   0.00196   0.00140
   1.00000  10.60200   3.16173  32.97500   0.77351  10.79981   4.04254   0.73471   0.01240   0.01160   0.01332   0.01130   0.00100   0.00414   0.00067   0.00001   0.00053   0.00500   0.00196   0.00140
   1.00000  10.60200   3.19319  32.97500   0.78453  10.90727   3.87605   0.73988   0.01309   0.01233   0.01362   0.01130   0.00100   0.00502   0.00068   0.00001   0.00057   0.00500   0.00196   0.00140
   1.00000  10.60200   3.22465  32.97500   0.79564  11.01473   3.70955   0.72899   0.01402   0.01331   0.01396   0.01130   0.00100   0.00582   0.00096   0.00001   0.00061   0.00500   0.00196   0.00140
   1.00000  10.60200   3.25611  32.97500   0.80684  11.12219   3.54305   0.75052   0.01502   0.01436   0.01413   0.01130   0.00100   0.00616   0.00135   0.00001   0.00066   0.00501   0.00196   0.00140
   1.00000  10.60200   3.28757  32.97500   0.81814  11.22965   3.37656   0.78497   0.01616   0.01555   0.01417   0.01130   0.00100   0.00616   0.00166   0.00001   0.00071   0.00501   0.00196   0.00140
   1.00000  10.60200   3.31903  32.97500   0.82954  11.33711   3.21006   0.78891   0.01740   0.01684   0.01410   0.01130   0.00100   0.00591   0.00188   0.00001   0.00077   0.00501   0.00196   0.00140
   1.00000  10.60200   3.35049  32.97500   0.84103  11.44458   3.04356   0.75947   0.01888   0.01837   0.01574   0.01130   0.00100   0.00903   0.00241   0.00001   0.00085   0.00501   0.00196   0.00140
   1.00000  10.60200   3.38195  32.97500   0.85263  11.55204   2.87706   0.64513   0.02051   0.02004   0.02257   0.01130   0.00100   0.01846   0.00288   0.00001   0.00094   0.00501   0.00196   0.00140
   1.00000  10.60200   3.41341  32.97500   0.86433  11.65950   2.71057   0.81515   0.02231   0.02188   0.01855   0.01130   0.00100   0.01315   0.00323   0.00001   0.00105   0.00502   0.00196   0.00140
   1.00000  10.60200   3.44487  32.97500   0.87613  11.76696   2.54407   0.94310   0.02432   0.02393   0.01489   0.01130   0.00100   0.00668   0.00398   0.00001   0.00119   0.00503   0.00196   0.00140
   1.00000  10.60200   3.47633  32.97500   0.88803  11.87442   2.37757   0.88221   0.02767   0.02732   0.01595   0.01130   0.00100   0.00798   0.00538   0.00001   0.00136   0.00504   0.00196   0.00140
   1.00000  10.60200   3.50779  32.97500   0.90004  11.98188   2.21108   0.71866   0.03001   0.02969   0.01541   0.01130   0.00100   0.00390   0.00773   0.00001   0.00160   0.00506   0.00196   0.00140
   1.00000  10.60200   3.53925  32.97500   0.91216  12.08934   2.04458   0.96325   0.03413   0.03385   0.01799   0.01130   0.00100   0.00719   0.01037   0.00001   0.00192   0.00512   0.00196   0.00140
   1.00000  10.60200   3.57071  32.97500   0.92438  12.19680   1.87808   1.19306   0.03946   0.03921   0.01982   0.01130   0.00100   0.00928   0.01180   0.00001   0.00239   0.00522   0.00196   0.00140
   1.00000  10.60200   3.60217  32.97500   0.93672  12.30426   1.71159   1.34635   0.04415   0.04393   0.01995   0.01130   0.00100   0.00800   0.01264   0.00001   0.00314   0.00547   0.00196   0.00140
   1.00000  10.60200   3.63363  32.97500   0.94917  12.41172   1.54509   1.24832   0.05118   0.05099   0.02340   0.01130   0.00100   0.00907   0.01657   0.00001   0.00449   0.00600   0.00196   0.00140
   1.00000  10.60200   3.66509  32.97500   0.96173  12.51918   1.37859   2.22476   0.06201   0.06185   0.03986   0.01130   0.00100   0.02826   0.02303   0.00001   0.00763   0.00817   0.00196   0.00140
   1.00000  10.60200   3.69655  32.97500   0.97440  12.62664   1.21210  22.51096   0.07510   0.07497   0.08665   0.01130   0.00100   0.07563   0.02908   0.00011   0.02134   0.01878   0.00196   0.00140
   1.00000  10.60200   1.15659  38.97500   0.30797   5.45861  13.14647   0.81504   0.01083   0.00960   0.02222   0.01130   0.00100   0.00610   0.00346   0.01582   0.00011   0.00596   0.00470   0.00280
   1.00000  10.60200   1.16937  38.97500   0.31179   5.51893  13.06218   0.81851   0.01107   0.00987   0.02158   0.01130   0.00100   0.00565   0.00344   0.01510   0.00011   0.00591   0.00470   0.00280
   1.00000  10.60200   1.18215  38.97500   0.31563   5.57925  12.97788   0.82350   0.01131   0.01015   0.02095   0.01130   0.00100   0.00520   0.00342   0.01440   0.00011   0.00586   0.00470   0.00280
   1.00000  10.60200   1.19493  38.97500   0.31947   5.63956  12.89358   0.82002   0.01154   0.01040   0.02037   0.01130   0.00100   0.00482   0.00334   0.01371   0.00011   0.00581   0.00470   0.00280
   1.00000  10.60200   1.20771  38.97500   0.32333   5.69988  12.80928   0.81064   0.01178   0.01067   0.01992   0.01130   0.00100   0.00491   0.00326   0.01305   0.00011   0.00576   0.00470   0.00280
   1.00000  10.60200   1.22049  38.97500   0.32719   5.76019  12.72498   0.81047   0.01204   0.01096   0.01958   0.01130   0.00100   0.00528   0.00320   0.01240   0.00011   0.00572   0.00470   0.00280
   1.00000  10.60200   1.23327  38.97500   0.33107   5.82051  12.64068   0.80366   0.01231   0.01124   0.01918   0.01130   0.00100   0.00535   0.00314   0.01177   0.00011   0.00568   0.00470   0.00280
   1.00000  10.60200   1.24605  38.97500   0.33496   5.88083  12.55638   0.80730   0.01260   0.01156   0.01892   0.01130   0.00100   0.00577   0.00305   0.01117   0.00011   0.00564   0.00470   0.00280
   1.00000  10.60200   1.25883  38.97500   0.33886   5.94114  12.47209   0.80278   0.01290   0.01188   0.01863   0.01130   0.00100   0.00600   0.00299   0.01058   0.00012   0.00560   0.00470   0.00280
   1.00000  10.60200   1.27161  38.97500   0.34277   6.00146  12.38779   0.81350   0.01322   0.01222   0.01826   0.01130   0.00100   0.00592   0.00292   0.01002   0.00012   0.00556   0.00470   0.00280
   1.00000  10.60200   1.28439  38.97500   0.34669   6.06178  12.30349   0.81892   0.01360   0.01263   0.01791   0.01130   0.00100   0.00579   0.00284   0.00948   0.00012   0.00553   0.00470   0.00280
   1.00000  10.60200   1.29717  38.97500   0.35062   6.12209  12.21919   0.81395   0.01385   0.01292   0.01782   0.01130   0.00100   0.00640   0.00275   0.00896   0.00012   0.00550   0.00470   0.00280
   1.00000  10.60200   1.30995  38.97500   0.35456   6.18241  12.13489   0.83016   0.01413   0.01323   0.01763   0.01130   0.00100   0.00660   0.00267   0.00846   0.00012   0.00547   0.00470   0.00280
   1.00000  10.60200   1.32273  38.97500   0.35851   6.24272  12.05059   0.79785   0.01459   0.01371   0.01724   0.01130   0.00100   0.00622   0.00254   0.00798   0.00012   0.00544   0.00470   0.00280
   1.00000  10.60200   1.33551  38.97500   0.36247   6.30304  11.96630   0.80576   0.01494   0.01409   0.01691   0.01130   0.00100   0.00591   0.00251   0.00753   0.00012   0.00541   0.00470   0.00280
   1.00000  10.60200   1.34829  38.97500   0.36645   6.36336  11.88200   0.81425   0.01528   0.01445   0.01672   0.01130   0.00100   0.00598   0.00242   0.00710   0.00012   0.00539   0.00470   0.00280
   1.00000  10.60200   1.36107  38.97500   0.37043   6.42367  11.79770   0.83300   0.01564   0.01484   0.01647   0.01130   0.00100   0.00580   0.00236   0.00669   0.00012   0.00536   0.00470   0.00280
   1.00000  10.60200   1.37385  38.97500   0.37443   6.48399  11.71340   0.81125   0.01599   0.01521   0.01624   0.01130   0.00100   0.00565   0.00225   0.00629   0.00012   0.00534   0.00470   0.00280
   1.00000  10.60200   1.38663  38.97500   0.37844   6.54431  11.62910   0.80268   0.01656   0.01578   0.01594   0.01130   0.00100   0.00523   0.00216   0.00592   0.00013   0.00532   0.00470   0.00280
   1.00000  10.60200   1.39941  38.97500   0.38245   6.60462  11.54480   0.81277   0.01694   0.01618   0.01568   0.01130   0.00100   0.00487   0.00209   0.00557   0.00013   0.00530   0.00470   0.00280
   1.00000  10.60200   1.41219  38.97500   0.38648   6.66494  11.46050   0.78142   0.01751   0.01677   0.01543   0.01130   0.00100   0.00446   0.00202   0.00524   0.00013   0.00528   0.00470   0.00280
   1.00000  10.60200   1.42497  38.97500   0.39052   6.72525  11.37621   0.78556   0.01789   0.01717   0.01518   0.01130   0.00100   0.00402   0.00195   0.00492   0.00013   0.00527   0.00470   0.00280
   1.00000  10.60200   1.43775  38.97500   0.39458   6.78557  11.29191   0.78988   0.01836   0.01766   0.01504   0.01130   0.00100   0.00387   0.00189   0.00462   0.00013   0.00525   0.00470   0.00280
   1.00000  10.60200   1.45053  38.97500   0.39864   6.84589  11.20761   0.77030   0.01875   0.01807   0.01484   0.01130   0.00100   0.00349   0.00181   0.00434   0.00013   0.00523   0.00470   0.00280
   1.00000  10.60200   1.46331  38.97500   0.40271   6.90620  11.12331   0.79124   0.01917   0.01851   0.01466   0.01130   0.00100   0.00308   0.00172   0.00407   0.00013   0.00522   0.00470   0.00280
   1.00000  10.60200   1.47609  38.97500   0.40680   6.96652  11.03901   0.79622   0.01969   0.01904   0.01453   0.01130   0.00100   0.00284   0.00168   0.00382   0.00013   0.00521   0.00470   0.00280
   1.00000  10.60200   1.48887  38.97500   0.41090   7.02683  10.95472   0.82335   0.02004   0.01941   0.01445   0.01130   0.00100   0.00276   0.00160   0.00359   0.00014   0.00519   0.00470   0.00280
   1.00000  10.60200   1.50165  38.97500   0.41501   7.08715  10.87042   0.79648   0.02073   0.02012   0.01435   0.01130   0.00100   0.00261   0.00152   0.00336   0.00014   0.00518   0.00470   0.00280
   1.00000  10.60200   1.51443  38.97500   0.41913   7.14747  10.78612   0.79291   0.02119   0.02059   0.01425   0.01130   0.00100   0.00235   0.00145   0.00315   0.00014   0.00517   0.00470   0.00280
   1.00000  10.60200   1.52721  38.97500   0.42326   7.20778  10.70182   0.80643   0.02155   0.02097   0.01416   0.01130   0.00100   0.00209   0.00146   0.00296   0.00014   0.00516   0.00470   0.00280
   1.00000  10.60200   1.53999  38.97500   0.42740   7.26810  10.61752   0.75809   0.02265   0.02207   0.01408   0.01130   0.00100   0.00188   0.00136   0.00277   0.00014   0.00515   0.00470   0.00280
   1.00000  10.60200   1.55277  38.97500   0.43156   7.32842  10.53322   0.80300   0.02286   0.02230   0.01402   0.01130   0.00100   0.00175   0.00131   0.00260   0.00014   0.00514   0.00470   0.00280
   1.00000  10.60200   1.42356  38.97500   0.39008   6.71862  11.38548   0.81386   0.01024   0.00912   0.01441   0.01100   0.00100   0.00403   0.00196   0.00495   0.00013   0.00527   0.00233   0.00280
   1.00000  10.60200   1.43929  38.97500   0.39507   6.79286  11.28172   0.81454   0.01037   0.00927   0.01421   0.01100   0.00100   0.00384   0.00187   0.00459   0.00013   0.00525   0.00233   0.00280
   1.00000  10.60200   1.45502  38.97500   0.40007   6.86710  11.17796   0.80479   0.01055   0.00948   0.01395   0.01100   0.00100   0.00331   0.00177   0.00424   0.00013   0.00523   0.00233   0.00280
   1.00000  10.60200   1.47075  38.97500   0.40509   6.94134  11.07420   0.80957   0.01073   0.00967   0.01376   0.01100   0.00100   0.00293   0.00173   0.00392   0.00013   0.00521   0.00233   0.00280
   1.00000  10.60200   1.48648  38.97500   0.41013   7.01558  10.97045   0.81104   0.01089   0.00986   0.01363   0.01100   0.00100   0.00275   0.00163   0.00363   0.00014   0.00520   0.00233   0.00280
   1.00000  10.60200   1.50221  38.97500   0.41519   7.08982  10.86669   0.79671   0.01111   0.01009   0.01350   0.01100   0.00100   0.00260   0.00149   0.00335   0.00014   0.00518   0.00233   0.00280
   1.00000  10.60200   1.51794  38.97500   0.42026   7.16406  10.76293   0.79363   0.01129   0.01029   0.01338   0.01100   0.00100   0.00228   0.00146   0.00310   0.00014   0.00517   0.00233   0.00280
   1.00000  10.60200   1.53367  38.97500   0.42535   7.23830  10.65918   0.80866   0.01150   0.01052   0.01327   0.01100   0.00100   0.00198   0.00142   0.00286   0.00014   0.00515   0.00233   0.00280
   1.00000  10.60200   1.54940  38.97500   0.43046   7.31253  10.55542   0.79319   0.01173   0.01077   0.01318   0.01100   0.00100   0.00178   0.00133   0.00264   0.00014   0.00514   0.00233   0.00280
   1.00000  10.60200   1.56513  38.97500   0.43559   7.38677  10.45166   0.80417   0.01207   0.01113   0.01337   0.01100   0.00100   0.00309   0.00126   0.00244   0.00014   0.00513   0.00233   0.00280
   1.00000  10.60200   1.58086  38.97500   0.44074   7.46101  10.34791   0.80063   0.01232   0.01141   0.01338   0.01100   0.00100   0.00331   0.00120   0.00225   0.00015   0.00512   0.00233   0.00280
   1.00000  10.60200   1.59659  38.97500   0.44590   7.53525  10.24415   0.80231   0.01260   0.01172   0.01334   0.01100   0.00100   0.00333   0.00111   0.00208   0.00015   0.00511   0.00233   0.00280
   1.00000  10.60200   1.61232  38.97500   0.45108   7.60949  10.14039   0.80061   0.01288   0.01201   0.01335   0.01100   0.00100   0.00348   0.00108   0.00192   0.00015   0.00511   0.00233   0.00280
   1.00000  10.60200   1.62805  38.97500   0.45628   7.68373  10.03663   0.78284   0.01311   0.01227   0.01331   0.01100   0.00100   0.00343   0.00104   0.00177   0.00015   0.00510   0.00233   0.00280
   1.00000  10.60200   1.64378  38.97500   0.46150   7.75797   9.93288   0.79434   0.01353   0.01271   0.01323   0.01100   0.00100   0.00320   0.00097   0.00164   0.00015   0.00509   0.00233   0.00280
   1.00000  10.60200   1.65951  38.97500   0.46673   7.83221   9.82912   0.79495   0.01381   0.01302   0.01314   0.01100   0.00100   0.00290   0.00094   0.00151   0.00016   0.00508   0.00233   0.00280
   1.00000  10.60200   1.67525  38.97500   0.47199   7.90645   9.72536   0.80270   0.01416   0.01339   0.01307   0.01100   0.00100   0.00264   0.00088   0.00139   0.00016   0.00508   0.00233   0.00280
   1.00000  10.60200   1.69098  38.97500   0.47726   7.98069   9.62161   0.77265   0.01468   0.01391   0.01299   0.01100   0.00100   0.00230   0.00085   0.00129   0.00016   0.00507   0.00233   0.00280
   1.00000  10.60200   1.70671  38.97500   0.48255   8.05492   9.51785   0.76760   0.01487   0.01413   0.01293   0.01100   0.00100   0.00206   0.00080   0.00119   0.00016   0.00507   0.00233   0.00280
   1.00000  10.60200   1.72244  38.97500   0.48786   8.12916   9.41409   0.78025   0.01524   0.01453   0.01291   0.01100   0.00100   0.00200   0.00073   0.00110   0.00016   0.00506   0.00233   0.00280
   1.00000  10.60200   1.73817  38.97500   0.49319   8.20340   9.31034   0.78766   0.01575   0.01504   0.01289   0.01100   0.00100   0.00189   0.00074   0.00102   0.00017   0.00506   0.00233   0.00280
   1.00000  10.60200   1.75389  38.97500   0.49854   8.27764   9.20658   0.77539   0.01610   0.01542   0.01285   0.01100   0.00100   0.00169   0.00069   0.00094   0.00017   0.00505   0.00233   0.00280
   1.00000  10.60200   1.76962  38.97500   0.50390   8.35188   9.10282   0.78872   0.01665   0.01598   0.01283   0.01100   0.00100   0.00161   0.00065   0.00087   0.00017   0.00505   0.00233   0.00280
   1.00000  10.60200   1.78535  38.97500   0.50929   8.42612   8.99906   0.75707   0.01714   0.01649   0.01283   0.01100   0.00100   0.00169   0.00061   0.00080   0.00017   0.00505   0.00233   0.00280
   1.00000  10.60200   1.80108  38.97500   0.51470   8.50036   8.89531   0.77135   0.01746   0.01683   0.01282   0.01100   0.00100   0.00162   0.00061   0.00074   0.00018   0.00504   0.00233   0.00280
   1.00000  10.60200   1.81681  38.97500   0.52012   8.57460   8.79155   0.78348   0.01806   0.01745   0.01281   0.01100   0.00100   0.00161   0.00059   0.00069   0.00018   0.00504   0.00233   0.00280
   1.00000  10.60200   1.83254  38.97500   0.52556   8.64883   8.68779   0.77010   0.01867   0.01807   0.01279   0.01100   0.00100   0.00148   0.00054   0.00064   0.00018   0.00504   0.00233   0.00280
   1.00000  10.60200   1.84827  38.97500   0.53103   8.72307   8.58404   0.79193   0.01895   0.01838   0.01283   0.01100   0.00100   0.00179   0.00054   0.00059   0.00019   0.00504   0.00233   0.00280
   1.00000  10.60200   1.86400  38.97500   0.53651   8.79731   8.48028   0.76030   0.01956   0.01899   0.01286   0.01100   0.00100   0.00205   0.00051   0.00055   0.00019   0.00503   0.00233   0.00280
   1.00000  10.60200   1.87973  38.97500   0.54202   8.87155   8.37652   0.77354   0.02012   0.01957   0.01283   0.01100   0.00100   0.00185   0.00048   0.00051   0.00019   0.00503   0.00233   0.00280
   1.00000  10.60200   1.89546  38.97500   0.54754   8.94579   8.27277   0.76696   0.02097   0.02045   0.01280   0.01100   0.00100   0.00169   0.00046   0.00047   0.00019   0.00503   0.00233   0.00280
   1.00000  10.60200   1.91120  38.97500   0.55308   9.02003   8.16901   0.76004   0.02137   0.02086   0.01278   0.01100   0.00100   0.00154   0.00044   0.00043   0.00020   0.00503   0.00233   0.00280
   1.00000  10.60200   1.77923  38.97500   0.50719   8.39721   9.03947   0.77769   0.00679   0.00532   0.01295   0.01130   0.00100   0.00165   0.00065   0.00083   0.00017   0.00505   0.00137   0.00280
   1.00000  10.60200   1.79889  38.97500   0.51394   8.49000   8.90979   0.77489   0.00689   0.00544   0.01294   0.01130   0.00100   0.00162   0.00057   0.00075   0.00018   0.00504   0.00137   0.00280
   1.00000  10.60200   1.81855  38.97500   0.52072   8.58278   8.78011   0.77410   0.00696   0.00555   0.01293   0.01130   0.00100   0.00161   0.00061   0.00068   0.00018   0.00504   0.00137   0.00280
   1.00000  10.60200   1.83821  38.97500   0.52753   8.67557   8.65043   0.76716   0.00709   0.00569   0.01292   0.01130   0.00100   0.00156   0.00056   0.00062   0.00018   0.00504   0.00137   0.00280
   1.00000  10.60200   1.85787  38.97500   0.53437   8.76836   8.52075   0.77067   0.00717   0.00580   0.01299   0.01130   0.00100   0.00209   0.00054   0.00056   0.00019   0.00503   0.00137   0.00280
   1.00000  10.60200   1.87753  38.97500   0.54124   8.86115   8.39107   0.76578   0.00727   0.00592   0.01296   0.01130   0.00100   0.00189   0.00049   0.00051   0.00019   0.00503   0.00137   0.00280
   1.00000  10.60200   1.89719  38.97500   0.54815   8.95393   8.26139   0.76015   0.00739   0.00607   0.01292   0.01130   0.00100   0.00168   0.00049   0.00046   0.00019   0.00503   0.00137   0.00280
   1.00000  10.60200   1.91685  38.97500   0.55508   9.04672   8.13171   0.75676   0.00755   0.00625   0.01290   0.01130   0.00100   0.00148   0.00046   0.00042   0.00020   0.00503   0.00137   0.00280
   1.00000  10.60200   1.93651  38.97500   0.56204   9.13951   8.00203   0.76703   0.00770   0.00643   0.01293   0.01130   0.00100   0.00177   0.00041   0.00039   0.00020   0.00502   0.00137   0.00280
   1.00000  10.60200   1.95617  38.97500   0.56904   9.23229   7.87235   0.74890   0.00787   0.00664   0.01286   0.01130   0.00100   0.00115   0.00040   0.00035   0.00021   0.00502   0.00137   0.00280
   1.00000  10.60200   1.97583  38.97500   0.57607   9.32508   7.74267   0.75084   0.00808   0.00687   0.01288   0.01130   0.00100   0.00138   0.00036   0.00032   0.00021   0.00502   0.00137   0.00280
   1.00000  10.60200   1.99549  38.97500   0.58313   9.41787   7.61299   0.74807   0.00823   0.00706   0.01291   0.01130   0.00100   0.00168   0.00031   0.00029   0.00022   0.00502   0.00137   0.00280
   1.00000  10.60200   2.01515  38.97500   0.59022   9.51065   7.48331   0.74836   0.00844   0.00731   0.01290   0.01130   0.00100   0.00165   0.00032   0.00027   0.00022   0.00502   0.00137   0.00280
   1.00000  10.60200   2.03481  38.97500   0.59735   9.60344   7.35363   0.75705   0.00869   0.00759   0.01291   0.01130   0.00100   0.00174   0.00029   0.00025   0.00023   0.00502   0.00137   0.00280
   1.00000  10.60200   2.05447  38.97500   0.60451   9.69623   7.22395   0.75313   0.00893   0.00786   0.01291   0.01130   0.00100   0.00169   0.00028   0.00022   0.00023   0.00502   0.00137   0.00280
   1.00000  10.60200   2.07413  38.97500   0.61170   9.78901   7.09427   0.73941   0.00918   0.00815   0.01289   0.01130   0.00100   0.00158   0.00022   0.00021   0.00024   0.00501   0.00137   0.00280
   1.00000  10.60200   2.09379  38.97500   0.61893   9.88180   6.96459   0.75361   0.00946   0.00846   0.01288   0.01130   0.00100   0.00150   0.00020   0.00019   0.00024   0.00501   0.00137   0.00280
   1.00000  10.60200   2.11345  38.97500   0.62618   9.97459   6.83491   0.74072   0.00975   0.00878   0.01286   0.01130   0.00100   0.00131   0.00018   0.00017   0.00025   0.00501   0.00137   0.00280
   1.00000  10.60200   2.13311  38.97500   0.63348  10.06737   6.70523   0.73574   0.01004   0.00911   0.01284   0.01130   0.00100   0.00112   0.00015   0.00016   0.00026   0.00501   0.00137   0.00280
   1.00000  10.60200   2.15277  38.97500   0.64080  10.16016   6.57555   0.74282   0.01035   0.00945   0.01283   0.01130   0.00100   0.00105   0.00012   0.00015   0.00026   0.00501   0.00137   0.00280
   1.00000  10.60200   2.17243  38.97500   0.64816  10.25295   6.44587   0.73157   0.01078   0.00991   0.01284   0.01130   0.00100   0.00111   0.00009   0.00014   0.00027   0.00501   0.00137   0.00280
   1.00000  10.60200   2.19209  38.97500   0.65556  10.34574   6.31619   0.73678   0.01115   0.01031   0.01284   0.01130   0.00100   0.00110   0.00003   0.00013   0.00028   0.00501   0.00137   0.00280
   1.00000  10.60200   2.21175  38.97500   0.66299  10.43852   6.18651   0.74621   0.01149   0.01068   0.01285   0.01130   0.00100   0.00118   0.00008   0.00012   0.00029   0.00501   0.00137   0.00280
   1.00000  10.60200   2.23141  38.97500   0.67045  10.53131   6.05683   0.73819   0.01193   0.01117   0.01283   0.01130   0.00100   0.00100   0.00012   0.00011   0.00029   0.00501   0.00137   0.00280
   1.00000  10.60200   2.25107  38.97500   0.67795  10.62410   5.92715   0.72526   0.01242   0.01168   0.01282   0.01130   0.00100   0.00083   0.00014   0.00010   0.00030   0.00501   0.00137   0.00280
   1.00000  10.60200   2.27073  38.97500   0.68549  10.71688   5.79747   0.73451   0.01303   0.01232   0.01281   0.01130   0.00100   0.00068   0.00015   0.00009   0.00031   0.00501   0.00137   0.00280
   1.00000  10.60200   2.29039  38.97500   0.69306  10.80967   5.66779   0.71865   0.01353   0.01285   0.01280   0.01130   0.00100   0.00041   0.00023   0.00009   0.00032   0.00501   0.00137   0.00280
   1.00000  10.60200   2.31005  38.97500   0.70066  10.90245   5.53811   0.74659   0.01410   0.01345   0.01280   0.01130   0.00100   0.00018   0.00028   0.00008   0.00033   0.00501   0.00137   0.00280
   1.00000  10.60200   2.32971  38.97500   0.70830  10.99524   5.40843   0.75552   0.01483   0.01421   0.01280   0.01130   0.00100   0.00000   0.00032   0.00008   0.00035   0.00501   0.00137   0.00280
   1.00000  10.60200   2.34937  38.97500   0.71598  11.08803   5.27876   0.71792   0.01541   0.01482   0.01280   0.01130   0.00100   0.00003   0.00035   0.00007   0.00036   0.00501   0.00137   0.00280
   1.00000  10.60200   2.36903  38.97500   0.72370  11.18082   5.14907   0.73567   0.01614   0.01557   0.01280   0.01130   0.00100   0.00035   0.00041   0.00007   0.00037   0.00501   0.00137   0.00280
   1.00000  10.60200   2.38869  38.97500   0.73145  11.27360   5.01939   0.73373   0.01700   0.01646   0.01281   0.01130   0.00100   0.00064   0.00042   0.00006   0.00038   0.00501   0.00137   0.00280
   1.00000  10.60200   2.22449  38.97500   0.66782  10.49865   6.10248   0.73457   0.00795   0.00680   0.01280   0.01130   0.00100   0.00092   0.00004   0.00011   0.00029   0.00501   0.00110   0.00280
   1.00000  10.60200   2.24907  38.97500   0.67719  10.61466   5.94035   0.73306   0.00817   0.00706   0.01279   0.01130   0.00100   0.00083   0.00012   0.00010   0.00030   0.00501   0.00110   0.00280
   1.00000  10.60200   2.27365  38.97500   0.68661  10.73066   5.77821   0.73951   0.00840   0.00734   0.01278   0.01130   0.00100   0.00060   0.00013   0.00009   0.00031   0.00501   0.00110   0.00280
   1.00000  10.60200   2.29823  38.97500   0.69608  10.84667   5.61608   0.72585   0.00871   0.00768   0.01277   0.01130   0.00100   0.00038   0.00021   0.00008   0.00033   0.00501   0.00110   0.00280
   1.00000  10.60200   2.32281  38.97500   0.70562  10.96268   5.45395   0.72605   0.00903   0.00804   0.01277   0.01130   0.00100   0.00006   0.00023   0.00008   0.00034   0.00501   0.00110   0.00280
   1.00000  10.60200   2.34739  38.97500   0.71521  11.07868   5.29181   0.72337   0.00935   0.00840   0.01277   0.01130   0.00100   0.00002   0.00031   0.00007   0.00036   0.00501   0.00110   0.00280
   1.00000  10.60200   2.37197  38.97500   0.72486  11.19469   5.12968   0.72939   0.00973   0.00882   0.01278   0.01130   0.00100   0.00040   0.00034   0.00007   0.00037   0.00501   0.00110   0.00280
   1.00000  10.60200   2.39655  38.97500   0.73456  11.31070   4.96755   0.72052   0.01011   0.00925   0.01281   0.01130   0.00100   0.00096   0.00040   0.00006   0.00039   0.00501   0.00110   0.00280
   1.00000  10.60200   2.42113  38.97500   0.74433  11.42671   4.80542   0.73746   0.01063   0.00980   0.01289   0.01130   0.00100   0.00172   0.00045   0.00006   0.00041   0.00501   0.00110   0.00280
   1.00000  10.60200   2.44571  38.97500   0.75415  11.54271   4.64328   0.74135   0.01125   0.01047   0.01297   0.01130   0.00100   0.00221   0.00050   0.00005   0.00043   0.00501   0.00110   0.00280
   1.00000  10.60200   2.47029  38.97500   0.76403  11.65872   4.48115   0.74838   0.01198   0.01125   0.01307   0.01130   0.00100   0.00272   0.00063   0.00005   0.00045   0.00501   0.00110   0.00280
   1.00000  10.60200   2.49487  38.97500   0.77397  11.77473   4.31902   0.74378   0.01253   0.01184   0.01325   0.01130   0.00100   0.00345   0.00079   0.00005   0.00048   0.00501   0.00110   0.00280
   1.00000  10.60200   2.51945  38.97500   0.78397  11.89073   4.15689   0.73228   0.01336   0.01272   0.01341   0.01130   0.00100   0.00400   0.00089   0.00004   0.00051   0.00501   0.00110   0.00280
   1.00000  10.60200   2.54403  38.97500   0.79404  12.00674   3.99475   0.72220   0.01419   0.01358   0.01373   0.01130   0.00100   0.00494   0.00096   0.00004   0.00054   0.00501   0.00110   0.00280
   1.00000  10.60200   2.56861  38.97500   0.80416  12.12275   3.83262   0.75360   0.01517   0.01461   0.01404   0.01130   0.00100   0.00572   0.00104   0.00004   0.00058   0.00501   0.00110   0.00280
   1.00000  10.60200   2.59319  38.97500   0.81435  12.23876   3.67049   0.76699   0.01666   0.01613   0.01428   0.01130   0.00100   0.00622   0.00140   0.00004   0.00062   0.00501   0.00110   0.00280
   1.00000  10.60200   2.61777  38.97500   0.82460  12.35476   3.50835   0.78511   0.01762   0.01713   0.01451   0.01130   0.00100   0.00661   0.00186   0.00004   0.00067   0.00501   0.00110   0.00280
   1.00000  10.60200   2.64235  38.97500   0.83491  12.47077   3.34622   0.78725   0.01905   0.01859   0.01455   0.01130   0.00100   0.00660   0.00219   0.00003   0.00072   0.00501   0.00110   0.00280
   1.00000  10.60200   2.66693  38.97500   0.84529  12.58678   3.18409   0.78571   0.02056   0.02015   0.01470   0.01130   0.00100   0.00679   0.00253   0.00003   0.00079   0.00501   0.00110   0.00280
   1.00000  10.60200   2.69151  38.97500   0.85573  12.70278   3.02196   0.74551   0.02257   0.02219   0.01900   0.01130   0.00100   0.01370   0.00312   0.00003   0.00086   0.00501   0.00110   0.00280
   1.00000  10.60200   2.71609  38.97500   0.86624  12.81879   2.85982   0.68663   0.02465   0.02430   0.02848   0.01130   0.00100   0.02518   0.00367   0.00003   0.00095   0.00502   0.00110   0.00280
   1.00000  10.60200   2.74067  38.97500   0.87681  12.93480   2.69769   0.83172   0.02707   0.02675   0.02080   0.01130   0.00100   0.01583   0.00427   0.00003   0.00106   0.00502   0.00110   0.00280
   1.00000  10.60200   2.76525  38.97500   0.88745  13.05081   2.53556   1.00738   0.03008   0.02979   0.01457   0.01130   0.00100   0.00453   0.00523   0.00003   0.00120   0.00503   0.00110   0.00280
   1.00000  10.60200   2.78983  38.97500   0.89815  13.16681   2.37343   0.91129   0.03366   0.03341   0.01590   0.01130   0.00100   0.00585   0.00731   0.00003   0.00137   0.00505   0.00110   0.00280
   1.00000  10.60200   2.81441  38.97500   0.90893  13.28282   2.21129   0.77395   0.03743   0.03720   0.01704   0.01130   0.00100   0.00477   0.01007   0.00003   0.00160   0.00506   0.00110   0.00280
   1.00000  10.60200   2.83899  38.97500   0.91977  13.39883   2.04916   1.01379   0.04187   0.04165   0.01864   0.01130   0.00100   0.00527   0.01233   0.00004   0.00191   0.00512   0.00110   0.00280
   1.00000  10.60200   2.86357  38.97500   0.93068  13.51483   1.88703   1.29340   0.04944   0.04927   0.01933   0.01130   0.00100   0.00515   0.01328   0.00004   0.00236   0.00522   0.00110   0.00280
   1.00000  10.60200   2.88815  38.97500   0.94166  13.63084   1.72490   1.39436   0.05598   0.05582   0.02044   0.01130   0.00100   0.00191   0.01541   0.00005   0.00306   0.00543   0.00110   0.00280
   1.00000  10.60200   2.91273  38.97500   0.95271  13.74685   1.56276   1.54861   0.06682   0.06668   0.02482   0.01130   0.00100   0.00367   0.02028   0.00005   0.00430   0.00590   0.00110   0.00280
   1.00000  10.60200   2.93731  38.97500   0.96383  13.86286   1.40063   1.79975   0.07915   0.07904   0.03894   0.01130   0.00100   0.02365   0.02669   0.00006   0.00700   0.00760   0.00110   0.00280
   1.00000  10.60200   2.96189  38.97500   0.97502  13.97886   1.23850  15.77290   0.10330   0.10321   0.08635   0.01130   0.00100   0.07576   0.03171   0.00042   0.01681   0.01706   0.00110   0.00280


==> prl_supp.txt <==
spec	   xbj	   xi	 Q2 W2	Ratio	Stat	Sys	Sys-xcorr	Thetac
0	   0.3693  0.3607   4.9231	9.2896	0.82092	0.00877		0.00577	0.00726	20.995
0	   0.3598  0.3517   4.8374	9.4895	0.82393	0.00789		0.00595	0.00715	20.995
0	   0.3504  0.3428   4.7517	9.6895	0.82541	0.00729		0.00600	0.00715	20.995
0	   0.3412  0.3340   4.6660	9.8894	0.83162	0.00713		0.00611	0.00731	20.995
0	   0.3322  0.3254   4.5803	10.0894	0.82542	0.00725		0.00625	0.00758	20.995
0	   0.3233  0.3169   4.4946	10.2893	0.82823	0.00764		0.00630	0.00795	20.995
0	   0.5095  0.4916   6.0369	6.6912	0.77584	0.00704		0.00497	0.00674	20.995
0	   0.4975  0.4805   5.9512	6.8910	0.78411	0.00620		0.00506	0.00728	20.995
0	   0.4857  0.4696   5.8656	7.0908	0.78554	0.00562		0.00516	0.00715	20.995
0	   0.4741  0.4589   5.7799	7.2907	0.78709	0.00522		0.00526	0.00698	20.995
0	   0.4628  0.4484   5.6942	7.4905	0.79010	0.00503		0.00536	0.00687	20.995
0	   0.4516  0.4380   5.6086	7.6904	0.79226	0.00498		0.00539	0.00680	20.995
0	   0.4407  0.4278   5.5229	7.8902	0.79141	0.00505		0.00546	0.00676	20.995
0	   0.4299  0.4178   5.4372	8.0901	0.80008	0.00524		0.00546	0.00676	20.995
0	   0.6148  0.5870   6.7219	5.0929	0.73969	0.00972		0.00392	0.00693	20.995
0	   0.6007  0.5744   6.6363	5.2926	0.74648	0.00860		0.00394	0.00683	20.995
0	   0.5868  0.5619   6.5507	5.4924	0.75578	0.00783		0.00408	0.00680	20.995
0	   0.5733  0.5497   6.4650	5.6922	0.75148	0.00730		0.00414	0.00676	20.995
0	   0.5600  0.5377   6.3794	5.8919	0.76103	0.00698		0.00419	0.00685	20.995
0	   0.5470  0.5259   6.2938	6.0917	0.76259	0.00684		0.00423	0.00683	20.995
0	   0.5343  0.5143   6.2081	6.2915	0.77029	0.00686		0.00427	0.00674	20.995
0	   0.5218  0.5028   6.1225	6.4913	0.76755	0.00701		0.00429	0.00672	20.995
0	   0.7918  0.7417   7.6635	2.8961	0.62950	0.01291		0.00452	0.00977	20.995
0	   0.7738  0.7264   7.5779	3.0958	0.70292	0.01105		0.00455	0.00713	20.995
0	   0.7562  0.7113   7.4923	3.2954	0.75090	0.00972		0.00466	0.00728	20.995
0	   0.7391  0.6965   7.4067	3.4951	0.74186	0.00864		0.00481	0.00746	20.995
0	   0.7223  0.6819   7.3212	3.6948	0.73537	0.00783		0.00489	0.00731	20.995
0	   0.7059  0.6676   7.2356	3.8945	0.73090	0.00728		0.00496	0.00710	20.995
0	   0.6899  0.6536   7.1500	4.0942	0.73042	0.00692		0.00497	0.00698	20.995
0	   0.6742  0.6398   7.0644	4.2939	0.72777	0.00674		0.00500	0.00695	20.995
0	   0.6589  0.6263   6.9788	4.4936	0.73474	0.00669		0.00505	0.00681	20.995
0	   0.6439  0.6130   6.8931	4.6934	0.72802	0.00669		0.00501	0.00680	20.995
0	   0.9578  0.8798   8.3694	1.2492	4.83622	0.03817		0.00303	0.02775	20.995
0	   0.9467  0.8708   8.3266	1.3490	1.67407	0.02936		0.00335	0.01876	20.995
0	   0.9358  0.8619   8.2838	1.4488	1.01536	0.02372		0.00378	0.01136	20.995
0	   0.9250  0.8531   8.2411	1.5486	0.98758	0.02061		0.00381	0.00825	20.995
0	   0.9143  0.8443   8.1983	1.6484	0.97115	0.01850		0.00372	0.00818	20.995
0	   0.9038  0.8357   8.1555	1.7482	0.91556	0.01686		0.00374	0.00895	20.995
0	   0.8934  0.8271   8.1127	1.8480	0.88183	0.01567		0.00391	0.00995	20.995
0	   0.8832  0.8186   8.0699	1.9478	0.85889	0.01462		0.00393	0.01156	20.995
0	   0.8730  0.8102   8.0272	2.0476	0.82917	0.01359		0.00401	0.01143	20.995
0	   0.8630  0.8019   7.9844	2.1475	0.69771	0.01224		0.00394	0.01017	20.995
0	   0.8532  0.7936   7.9416	2.2473	0.60070	0.01141		0.00400	0.00711	20.995
0	   0.8434  0.7854   7.8988	2.3471	0.69012	0.01114		0.00392	0.00719	20.995
0	   0.8338  0.7773   7.8560	2.4469	0.81345	0.01137		0.00405	0.00713	20.995
0	   0.8242  0.7693   7.8133	2.5467	0.86834	0.01148		0.00416	0.00803	20.995
0	   0.8148  0.7613   7.7705	2.6465	0.82577	0.01115		0.00416	0.00957	20.995
0	   0.8055  0.7534   7.7277	2.7464	0.72884	0.01062		0.00417	0.00945	20.995
1	   0.3255  0.3190   4.5212	10.2500	0.83085	0.01385		0.00571	0.01247	21.035
1	   0.3124  0.3065   4.3923	10.5500	0.83411	0.01112		0.00549	0.01266	21.035
1	   0.2995  0.2942   4.2634	10.8500	0.83911	0.01019		0.00548	0.01274	21.035
1	   0.2870  0.2822   4.1346	11.1500	0.86182	0.00959		0.00541	0.01223	21.035
1	   0.2748  0.2704   4.0057	11.4500	0.86882	0.00906		0.00537	0.01204	21.035
1	   0.2629  0.2589   3.8768	11.7500	0.87363	0.00858		0.00539	0.01193	21.035
1	   0.2512  0.2476   3.7480	12.0500	0.86999	0.00816		0.00543	0.01195	21.035
1	   0.2399  0.2366   3.6191	12.3500	0.87499	0.00776		0.00536	0.01208	21.035
1	   0.2287  0.2258   3.4903	12.6500	0.87178	0.00782		0.00520	0.01223	21.035
1	   0.4434  0.4304   5.5521	7.8500	0.78686	0.01200		0.00465	0.00755	21.035
1	   0.4273  0.4153   5.4232	8.1500	0.78722	0.00979		0.00461	0.00784	21.035
1	   0.4116  0.4006   5.2943	8.4500	0.80601	0.00856		0.00446	0.00779	21.035
1	   0.3963  0.3862   5.1655	8.7500	0.79612	0.00801		0.00442	0.00783	21.035
1	   0.3814  0.3721   5.0366	9.0500	0.81830	0.00763		0.00444	0.00751	21.035
1	   0.3669  0.3584   4.9077	9.3500	0.83010	0.00725		0.00444	0.00730	21.035
1	   0.3527  0.3450   4.7789	9.6500	0.82260	0.00686		0.00444	0.00721	21.035
1	   0.3389  0.3319   4.6500	9.9500	0.83161	0.00653		0.00445	0.00730	21.035
1	   0.3255  0.3190   4.5212	10.2500	0.84119	0.00625		0.00443	0.00828	21.035
1	   0.3124  0.3065   4.3923	10.5500	0.85026	0.00603		0.00439	0.00856	21.035
1	   0.2995  0.2942   4.2634	10.8500	0.86644	0.00609		0.00426	0.00869	21.035
1	   0.6148  0.5871   6.7333	5.1000	0.75829	0.01503		0.00461	0.00695	21.035
1	   0.6007  0.5744   6.6474	5.3000	0.74333	0.01302		0.00460	0.00681	21.035
1	   0.5868  0.5620   6.5615	5.5000	0.74604	0.01142		0.00454	0.00678	21.035
1	   0.5733  0.5497   6.4756	5.7000	0.74690	0.01023		0.00446	0.00678	21.035
1	   0.5600  0.5377   6.3897	5.9000	0.74795	0.00955		0.00441	0.00693	21.035
1	   0.5470  0.5259   6.3038	6.1000	0.75513	0.00908		0.00440	0.00685	21.035
1	   0.5343  0.5143   6.2179	6.3000	0.75906	0.00867		0.00439	0.00676	21.035
1	   0.5218  0.5029   6.1319	6.5000	0.76616	0.00829		0.00439	0.00670	21.035
1	   0.5095  0.4916   6.0460	6.7000	0.76908	0.00791		0.00436	0.00674	21.035
1	   0.4975  0.4805   5.9601	6.9000	0.76798	0.00766		0.00441	0.00681	21.035
1	   0.4857  0.4697   5.8742	7.1000	0.78257	0.00736		0.00441	0.00691	21.035
1	   0.4741  0.4590   5.7883	7.3000	0.78181	0.00709		0.00443	0.00685	21.035
1	   0.4628  0.4484   5.7024	7.5000	0.78729	0.00685		0.00442	0.00678	21.035
1	   0.4516  0.4380   5.6165	7.7000	0.79741	0.00659		0.00439	0.00668	21.035
1	   0.4407  0.4278   5.5306	7.9000	0.79109	0.00640		0.00442	0.00735	21.035
1	   0.4299  0.4178   5.4447	8.1000	0.79626	0.00620		0.00440	0.00731	21.035
1	   0.4194  0.4079   5.3588	8.3000	0.79737	0.00602		0.00435	0.00728	21.035
1	   0.4090  0.3982   5.2729	8.5000	0.79753	0.00588		0.00429	0.00731	21.035
1	   0.3988  0.3886   5.1870	8.7000	0.80776	0.00591		0.00422	0.00740	21.035
1	   0.9578  0.8799   8.3871	1.2500	6.29148	0.07533		0.00347	0.03455	21.035
1	   0.9467  0.8709   8.3441	1.3500	1.93892	0.05311		0.00386	0.02249	21.035
1	   0.9358  0.8620   8.3011	1.4500	1.07782	0.03982		0.00389	0.01349	21.035
1	   0.9250  0.8532   8.2582	1.5500	1.02908	0.03355		0.00376	0.00975	21.035
1	   0.9143  0.8445   8.2152	1.6500	1.07558	0.02979		0.00346	0.00872	21.035
1	   0.9038  0.8358   8.1723	1.7500	0.90195	0.02674		0.00351	0.00872	21.035
1	   0.8934  0.8272   8.1293	1.8500	0.89406	0.02469		0.00359	0.00904	21.035
1	   0.8832  0.8187   8.0864	1.9500	0.87157	0.02215		0.00347	0.00992	21.035
1	   0.8730  0.8103   8.0434	2.0500	0.86105	0.02075		0.00354	0.00925	21.035
1	   0.8630  0.8020   8.0005	2.1500	0.73598	0.01843		0.00356	0.00825	21.035
1	   0.8532  0.7937   7.9575	2.2500	0.58924	0.01655		0.00342	0.00746	21.035
1	   0.8434  0.7855   7.9146	2.3500	0.69310	0.01586		0.00340	0.00810	21.035
1	   0.8338  0.7774   7.8716	2.4500	0.80331	0.01546		0.00340	0.00805	21.035
1	   0.8242  0.7694   7.8286	2.5500	0.85458	0.01507		0.00345	0.00914	21.035
1	   0.8148  0.7614   7.7857	2.6500	0.81676	0.01429		0.00353	0.01085	21.035
1	   0.8055  0.7535   7.7427	2.7500	0.73018	0.01307		0.00342	0.01059	21.035
1	   0.7963  0.7457   7.6998	2.8500	0.63344	0.01228		0.00350	0.01122	21.035
1	   0.7872  0.7379   7.6568	2.9500	0.63273	0.01159		0.00344	0.00920	21.035
1	   0.7782  0.7302   7.6139	3.0500	0.69933	0.01125		0.00339	0.00784	21.035
1	   0.7694  0.7226   7.5709	3.1500	0.72516	0.01095		0.00341	0.00762	21.035
1	   0.7606  0.7151   7.5280	3.2500	0.76564	0.01062		0.00343	0.00776	21.035
1	   0.7519  0.7076   7.4850	3.3500	0.75719	0.01036		0.00351	0.00791	21.035
1	   0.7433  0.7002   7.4421	3.4500	0.76796	0.00994		0.00351	0.00796	21.035
1	   0.7349  0.6929   7.3991	3.5500	0.75137	0.00956		0.00350	0.00793	21.035
1	   0.7265  0.6856   7.3561	3.6500	0.75096	0.00925		0.00350	0.00788	21.035
1	   0.7182  0.6784   7.3132	3.7500	0.74591	0.00893		0.00347	0.00767	21.035
1	   0.7100  0.6713   7.2702	3.8500	0.74826	0.00866		0.00353	0.00755	21.035
1	   0.7019  0.6642   7.2273	3.9500	0.73472	0.00837		0.00349	0.00749	21.035
1	   0.6939  0.6572   7.1843	4.0500	0.73099	0.00814		0.00347	0.00744	21.035
1	   0.6859  0.6502   7.1414	4.1500	0.73680	0.00791		0.00350	0.00740	21.035
1	   0.6781  0.6433   7.0984	4.2500	0.73421	0.00768		0.00348	0.00740	21.035
1	   0.6704  0.6365   7.0555	4.3500	0.73591	0.00752		0.00349	0.00735	21.035
1	   0.6627  0.6297   7.0125	4.4500	0.73537	0.00730		0.00344	0.00728	21.035
1	   0.6551  0.6230   6.9696	4.5500	0.73858	0.00716		0.00343	0.00724	21.035
1	   0.6476  0.6163   6.9266	4.6500	0.73465	0.00699		0.00344	0.00724	21.035
1	   0.6401  0.6097   6.8837	4.7500	0.73934	0.00683		0.00340	0.00724	21.035
1	   0.6328  0.6032   6.8407	4.8500	0.73458	0.00671		0.00342	0.00722	21.035
1	   0.6255  0.5967   6.7977	4.9500	0.73790	0.00657		0.00338	0.00726	21.035
1	   0.6183  0.5902   6.7548	5.0500	0.74635	0.00648		0.00338	0.00742	21.035
1	   0.6112  0.5839   6.7118	5.1500	0.74747	0.00640		0.00338	0.00749	21.035
1	   0.6042  0.5775   6.6689	5.2500	0.75157	0.00634		0.00335	0.00742	21.035
1	   0.5972  0.5713   6.6259	5.3500	0.74934	0.00632		0.00332	0.00735	21.035
1	   0.5903  0.5651   6.5830	5.4500	0.75415	0.00637		0.00329	0.00735	21.035
1	   0.4094  0.3996   5.8711	9.3500	0.80410	0.01297		0.00409	0.00827	24.980
1	   0.3946  0.3856   5.7169	9.6500	0.80864	0.01069		0.00402	0.00770	24.980
1	   0.3802  0.3719   5.5628	9.9500	0.80956	0.00961		0.00392	0.00748	24.980
1	   0.3660  0.3583   5.4086	10.2500	0.83138	0.00900		0.00390	0.00740	24.980
1	   0.3521  0.3451   5.2544	10.5500	0.82935	0.00853		0.00390	0.00740	24.980
1	   0.3384  0.3320   5.1003	10.8500	0.84221	0.00809		0.00397	0.00760	24.980
1	   0.3251  0.3192   4.9461	11.1500	0.83312	0.00757		0.00391	0.00770	24.980
1	   0.3119  0.3066   4.7920	11.4500	0.83636	0.00721		0.00391	0.00777	24.980
1	   0.2991  0.2942   4.6378	11.7500	0.85813	0.00693		0.00383	0.00783	24.980
1	   0.5393  0.5211   7.1043	6.9500	0.76381	0.01276		0.00435	0.00598	24.980
1	   0.5218  0.5049   6.9502	7.2500	0.74854	0.01035		0.00428	0.00589	24.980
1	   0.5047  0.4891   6.7960	7.5500	0.77199	0.00888		0.00424	0.00596	24.980
1	   0.4880  0.4735   6.6419	7.8500	0.77171	0.00816		0.00416	0.00596	24.980
1	   0.4716  0.4581   6.4877	8.1500	0.78094	0.00764		0.00416	0.00587	24.980
1	   0.4556  0.4431   6.3335	8.4500	0.78588	0.00717		0.00414	0.00579	24.980
1	   0.4398  0.4283   6.1794	8.7500	0.79715	0.00678		0.00415	0.00579	24.980
1	   0.4245  0.4138   6.0252	9.0500	0.79772	0.00640		0.00414	0.00587	24.980
1	   0.4094  0.3996   5.8711	9.3500	0.81194	0.00604		0.00412	0.00687	24.980
1	   0.3946  0.3856   5.7169	9.6500	0.80375	0.00576		0.00413	0.00619	24.980
1	   0.3802  0.3719   5.5628	9.9500	0.80642	0.00554		0.00405	0.00589	24.980
1	   0.3660  0.3583   5.4086	10.2500	0.81449	0.00568		0.00397	0.00583	24.980
1	   0.6838  0.6528   8.2605	4.7000	0.73718	0.01471		0.00323	0.00570	24.980
1	   0.6699  0.6403   8.1577	4.9000	0.72100	0.01269		0.00321	0.00568	24.980
1	   0.6562  0.6279   8.0550	5.1000	0.73964	0.01114		0.00316	0.00566	24.980
1	   0.6428  0.6158   7.9522	5.3000	0.74076	0.01000		0.00314	0.00566	24.980
1	   0.6295  0.6038   7.8494	5.5000	0.73812	0.00922		0.00311	0.00568	24.980
1	   0.6165  0.5919   7.7466	5.7000	0.73443	0.00871		0.00305	0.00566	24.980
1	   0.6036  0.5802   7.6439	5.9000	0.73368	0.00826		0.00306	0.00564	24.980
1	   0.5910  0.5687   7.5411	6.1000	0.75188	0.00785		0.00307	0.00564	24.980
1	   0.5785  0.5572   7.4383	6.3000	0.75560	0.00746		0.00308	0.00566	24.980
1	   0.5662  0.5460   7.3356	6.5000	0.75062	0.00714		0.00309	0.00566	24.980
1	   0.5541  0.5348   7.2328	6.7000	0.75816	0.00683		0.00307	0.00566	24.980
1	   0.5422  0.5238   7.1300	6.9000	0.75856	0.00656		0.00309	0.00577	24.980
1	   0.5305  0.5130   7.0272	7.1000	0.76518	0.00627		0.00311	0.00575	24.980
1	   0.5189  0.5023   6.9245	7.3000	0.76919	0.00602		0.00308	0.00577	24.980
1	   0.5075  0.4917   6.8217	7.5000	0.77227	0.00581		0.00307	0.00579	24.980
1	   0.4963  0.4812   6.7189	7.7000	0.77587	0.00562		0.00306	0.00585	24.980
1	   0.4852  0.4709   6.6162	7.9000	0.78025	0.00544		0.00306	0.00581	24.980
1	   0.4743  0.4607   6.5134	8.1000	0.78131	0.00528		0.00301	0.00579	24.980
1	   0.4635  0.4506   6.4106	8.3000	0.78724	0.00522		0.00296	0.00568	24.980
1	   0.4529  0.4406   6.3078	8.5000	0.79059	0.00536		0.00291	0.00566	24.980
1	   0.9645  0.8965   10.0333	1.2500	6.07294	0.08229		0.00222	0.05282	24.980
1	   0.9551  0.8886   9.9819	1.3500	2.39736	0.07186		0.00268	0.02777	24.980
1	   0.9458  0.8807   9.9305	1.4500	1.27247	0.05518		0.00278	0.01410	24.980
1	   0.9365  0.8729   9.8792	1.5500	1.17035	0.04552		0.00270	0.00890	24.980
1	   0.9274  0.8652   9.8278	1.6500	1.11401	0.04119		0.00257	0.00827	24.980
1	   0.9183  0.8575   9.7764	1.7500	0.98525	0.03639		0.00241	0.00783	24.980
1	   0.9093  0.8499   9.7250	1.8500	0.95368	0.03383		0.00247	0.00774	24.980
1	   0.9004  0.8423   9.6736	1.9500	0.91845	0.03049		0.00247	0.00708	24.980
1	   0.8916  0.8348   9.6222	2.0500	0.85333	0.02796		0.00259	0.00631	24.980
1	   0.8829  0.8273   9.5708	2.1500	0.74043	0.02511		0.00256	0.00583	24.980
1	   0.8742  0.8199   9.5195	2.2500	0.60892	0.02293		0.00263	0.01009	24.980
1	   0.8656  0.8125   9.4681	2.3500	0.68582	0.02138		0.00254	0.00945	24.980
1	   0.8571  0.8052   9.4167	2.4500	0.83564	0.02117		0.00261	0.00713	24.980
1	   0.8487  0.7979   9.3653	2.5500	0.89302	0.02030		0.00255	0.00762	24.980
1	   0.8403  0.7907   9.3139	2.6500	0.85868	0.01907		0.00263	0.00869	24.980
1	   0.8321  0.7835   9.2625	2.7500	0.75426	0.01753		0.00259	0.01237	24.980
1	   0.8238  0.7764   9.2111	2.8500	0.64408	0.01632		0.00256	0.01470	24.980
1	   0.8157  0.7693   9.1598	2.9500	0.65436	0.01540		0.00255	0.01144	24.980
1	   0.8076  0.7623   9.1084	3.0500	0.71900	0.01483		0.00256	0.00832	24.980
1	   0.7996  0.7553   9.0570	3.1500	0.75015	0.01438		0.00258	0.00697	24.980
1	   0.7917  0.7483   9.0056	3.2500	0.77018	0.01387		0.00259	0.00689	24.980
1	   0.7838  0.7415   8.9542	3.3500	0.77581	0.01344		0.00266	0.00685	24.980
1	   0.7760  0.7346   8.9028	3.4500	0.76621	0.01288		0.00265	0.00676	24.980
1	   0.7683  0.7278   8.8514	3.5500	0.74445	0.01231		0.00269	0.00653	24.980
1	   0.7606  0.7210   8.8001	3.6500	0.74838	0.01182		0.00268	0.00627	24.980
1	   0.7530  0.7143   8.7487	3.7500	0.73814	0.01137		0.00267	0.00612	24.980
1	   0.7455  0.7077   8.6973	3.8500	0.74246	0.01106		0.00272	0.00600	24.980
1	   0.7380  0.7011   8.6459	3.9500	0.73496	0.01059		0.00266	0.00589	24.980
1	   0.7306  0.6945   8.5945	4.0500	0.72603	0.01025		0.00266	0.00585	24.980
1	   0.7232  0.6879   8.5431	4.1500	0.72899	0.00991		0.00270	0.00577	24.980
1	   0.7159  0.6814   8.4917	4.2500	0.73607	0.00954		0.00265	0.00570	24.980
1	   0.7087  0.6750   8.4404	4.3500	0.73032	0.00925		0.00264	0.00559	24.980
1	   0.7015  0.6686   8.3890	4.4500	0.72238	0.00900		0.00264	0.00559	24.980
1	   0.6944  0.6622   8.3376	4.5500	0.72202	0.00876		0.00261	0.00557	24.980
1	   0.6873  0.6559   8.2862	4.6500	0.72305	0.00850		0.00260	0.00553	24.980
1	   0.6803  0.6496   8.2348	4.7500	0.72158	0.00830		0.00261	0.00555	24.980
1	   0.6734  0.6434   8.1834	4.8500	0.72691	0.00808		0.00257	0.00550	24.980
1	   0.6665  0.6372   8.1320	4.9500	0.73361	0.00795		0.00259	0.00550	24.980
1	   0.6596  0.6310   8.0807	5.0500	0.73050	0.00781		0.00256	0.00550	24.980
1	   0.6528  0.6249   8.0293	5.1500	0.73123	0.00773		0.00252	0.00550	24.980
1	   0.6461  0.6188   7.9779	5.2500	0.73491	0.00776		0.00256	0.00548	24.980
1	   0.6394  0.6128   7.9265	5.3500	0.73514	0.00779		0.00253	0.00550	24.980
1	   0.4116  0.4024   6.3443	9.9500	0.80230	0.01456		0.00344	0.00786	28.990
1	   0.3970  0.3884   6.1685	10.2500	0.81198	0.01162		0.00341	0.00760	28.990
1	   0.3826  0.3747   5.9927	10.5500	0.80265	0.01021		0.00330	0.00751	28.990
1	   0.3685  0.3612   5.8169	10.8500	0.80257	0.00948		0.00328	0.00753	28.990
1	   0.3545  0.3478   5.6411	11.1500	0.82399	0.00892		0.00330	0.00756	28.990
1	   0.3408  0.3347   5.4652	11.4500	0.83714	0.00835		0.00330	0.00758	28.990
1	   0.3273  0.3217   5.2894	11.7500	0.82279	0.00783		0.00328	0.00767	28.990
1	   0.3140  0.3089   5.1136	12.0500	0.83449	0.00737		0.00326	0.00786	28.990
1	   0.3010  0.2962   4.9378	12.3500	0.85667	0.00706		0.00320	0.00798	28.990
1	   0.5208  0.5054   7.5750	7.8500	0.77169	0.01271		0.00317	0.00583	28.990
1	   0.5044  0.4900   7.3992	8.1500	0.78022	0.01027		0.00307	0.00581	28.990
1	   0.4883  0.4749   7.2234	8.4500	0.78325	0.00901		0.00295	0.00581	28.990
1	   0.4725  0.4600   7.0476	8.7500	0.77780	0.00843		0.00301	0.00577	28.990
1	   0.4569  0.4453   6.8718	9.0500	0.79031	0.00788		0.00297	0.00579	28.990
1	   0.4415  0.4307   6.6960	9.3500	0.79183	0.00740		0.00299	0.00579	28.990
1	   0.4264  0.4165   6.5201	9.6500	0.79901	0.00694		0.00300	0.00579	28.990
1	   0.4116  0.4024   6.3443	9.9500	0.79978	0.00657		0.00299	0.00627	28.990
1	   0.3970  0.3884   6.1685	10.2500	0.81059	0.00620		0.00298	0.00594	28.990
1	   0.3826  0.3747   5.9927	10.5500	0.81795	0.00593		0.00297	0.00581	28.990
1	   0.3685  0.3612   5.8169	10.8500	0.82152	0.00597		0.00286	0.00583	28.990
1	   0.7115  0.6807   9.4211	4.7000	0.71978	0.01389		0.00254	0.00585	28.990
1	   0.6983  0.6688   9.3039	4.9000	0.72344	0.01196		0.00251	0.00581	28.990
1	   0.6853  0.6569   9.1867	5.1000	0.73071	0.01055		0.00245	0.00579	28.990
1	   0.6724  0.6452   9.0695	5.3000	0.73521	0.00959		0.00242	0.00579	28.990
1	   0.6596  0.6336   8.9523	5.5000	0.73254	0.00900		0.00242	0.00579	28.990
1	   0.6470  0.6221   8.8351	5.7000	0.72679	0.00848		0.00243	0.00579	28.990
1	   0.6346  0.6107   8.7178	5.9000	0.73360	0.00801		0.00239	0.00579	28.990
1	   0.6223  0.5994   8.6006	6.1000	0.74227	0.00756		0.00236	0.00579	28.990
1	   0.6102  0.5883   8.4834	6.3000	0.74621	0.00720		0.00240	0.00581	28.990
1	   0.5982  0.5772   8.3662	6.5000	0.75173	0.00686		0.00235	0.00581	28.990
1	   0.5863  0.5663   8.2490	6.7000	0.75687	0.00656		0.00236	0.00583	28.990
1	   0.5746  0.5554   8.1318	6.9000	0.74856	0.00626		0.00239	0.00579	28.990
1	   0.5631  0.5447   8.0146	7.1000	0.75008	0.00600		0.00239	0.00579	28.990
1	   0.5516  0.5341   7.8974	7.3000	0.76013	0.00574		0.00237	0.00581	28.990
1	   0.5403  0.5235   7.7802	7.5000	0.75814	0.00552		0.00238	0.00583	28.990
1	   0.5291  0.5131   7.6630	7.7000	0.76826	0.00533		0.00236	0.00583	28.990
1	   0.5181  0.5028   7.5457	7.9000	0.76656	0.00516		0.00235	0.00585	28.990
1	   0.5071  0.4925   7.4285	8.1000	0.77076	0.00503		0.00232	0.00585	28.990
1	   0.4963  0.4824   7.3113	8.3000	0.77640	0.00502		0.00227	0.00585	28.990
1	   0.9687  0.9074   11.4430	1.2500	7.74568	0.15030		0.00245	0.06889	28.990
1	   0.9604  0.9002   11.3844	1.3500	3.24987	0.13851		0.00288	0.03546	28.990
1	   0.9521  0.8931   11.3258	1.4500	1.77015	0.10064		0.00284	0.01570	28.990
1	   0.9439  0.8860   11.2672	1.5500	1.51212	0.08286		0.00288	0.00863	28.990
1	   0.9358  0.8790   11.2086	1.6500	1.27773	0.06921		0.00263	0.00744	28.990
1	   0.9277  0.8720   11.1500	1.7500	1.22355	0.06333		0.00276	0.00706	28.990
1	   0.9196  0.8650   11.0914	1.8500	0.90127	0.05306		0.00273	0.00774	28.990
1	   0.9116  0.8581   11.0328	1.9500	1.07646	0.04948		0.00263	0.00907	28.990
1	   0.9037  0.8512   10.9742	2.0500	0.92570	0.04549		0.00270	0.00984	28.990
1	   0.8958  0.8443   10.9156	2.1500	0.79662	0.03971		0.00268	0.00765	28.990
1	   0.8880  0.8375   10.8569	2.2500	0.68060	0.03569		0.00254	0.00693	28.990
1	   0.8802  0.8307   10.7983	2.3500	0.71975	0.03395		0.00261	0.00666	28.990
1	   0.8725  0.8239   10.7397	2.4500	0.84929	0.03303		0.00270	0.00570	28.990
1	   0.8648  0.8172   10.6811	2.5500	0.89062	0.03199		0.00277	0.00721	28.990
1	   0.8572  0.8105   10.6225	2.6500	0.84588	0.02896		0.00275	0.01242	28.990
1	   0.8496  0.8039   10.5639	2.7500	0.76266	0.02767		0.00279	0.01880	28.990
1	   0.8421  0.7973   10.5053	2.8500	0.69244	0.02535		0.00285	0.02117	28.990
1	   0.8346  0.7907   10.4467	2.9500	0.64476	0.02381		0.00276	0.01606	28.990
1	   0.8272  0.7841   10.3881	3.0500	0.72339	0.02280		0.00279	0.00969	28.990
1	   0.8199  0.7776   10.3295	3.1500	0.72498	0.02181		0.00273	0.00691	28.990
1	   0.8125  0.7711   10.2709	3.2500	0.78786	0.02123		0.00277	0.00649	28.990
1	   0.8053  0.7647   10.2123	3.3500	0.72897	0.01990		0.00276	0.00643	28.990
1	   0.7980  0.7583   10.1537	3.4500	0.75984	0.01932		0.00286	0.00680	28.990
1	   0.7909  0.7519   10.0951	3.5500	0.74525	0.01869		0.00281	0.00689	28.990
1	   0.7837  0.7455   10.0365	3.6500	0.74871	0.01783		0.00281	0.00715	28.990
1	   0.7766  0.7392   9.9779	3.7500	0.74979	0.01696		0.00286	0.00700	28.990
1	   0.7696  0.7329   9.9193	3.8500	0.73328	0.01611		0.00279	0.00683	28.990
1	   0.7626  0.7267   9.8607	3.9500	0.75007	0.01550		0.00280	0.00658	28.990
1	   0.7557  0.7204   9.8020	4.0500	0.73184	0.01500		0.00280	0.00641	28.990
1	   0.7487  0.7142   9.7434	4.1500	0.73865	0.01435		0.00280	0.00623	28.990
1	   0.7419  0.7081   9.6848	4.2500	0.72524	0.01381		0.00284	0.00604	28.990
1	   0.7351  0.7019   9.6262	4.3500	0.71441	0.01336		0.00280	0.00596	28.990
1	   0.7283  0.6958   9.5676	4.4500	0.71531	0.01286		0.00279	0.00577	28.990
1	   0.7216  0.6898   9.5090	4.5500	0.72772	0.01246		0.00280	0.00564	28.990
1	   0.7149  0.6837   9.4504	4.6500	0.74377	0.01207		0.00275	0.00559	28.990
1	   0.7082  0.6777   9.3918	4.7500	0.70912	0.01162		0.00279	0.00557	28.990
1	   0.7016  0.6717   9.3332	4.8500	0.72104	0.01130		0.00275	0.00555	28.990
1	   0.6950  0.6658   9.2746	4.9500	0.72455	0.01100		0.00276	0.00555	28.990
1	   0.6885  0.6599   9.2160	5.0500	0.72447	0.01073		0.00276	0.00553	28.990
1	   0.6820  0.6540   9.1574	5.1500	0.73334	0.01046		0.00273	0.00550	28.990
1	   0.6756  0.6481   9.0988	5.2500	0.73717	0.01026		0.00270	0.00550	28.990
1	   0.6692  0.6423   9.0402	5.3500	0.72357	0.01011		0.00264	0.00550	28.990
1	   0.6628  0.6365   8.9816	5.4500	0.73881	0.01009		0.00264	0.00553	28.990
1	   0.6565  0.6307   8.9230	5.5500	0.73172	0.01015		0.00265	0.00553	28.990
1	   0.4203  0.4111   6.7934	10.2500	0.80259	0.01161		0.00274	0.00813	32.975
1	   0.4057  0.3971   6.5998	10.5500	0.80603	0.00997		0.00278	0.00813	32.975
1	   0.3912  0.3833   6.4061	10.8500	0.82148	0.00918		0.00281	0.00822	32.975
1	   0.3769  0.3696   6.2125	11.1500	0.81755	0.00857		0.00281	0.00843	32.975
1	   0.3628  0.3561   6.0189	11.4500	0.82501	0.00797		0.00281	0.00861	32.975
1	   0.3489  0.3427   5.8253	11.7500	0.82018	0.00743		0.00283	0.00871	32.975
1	   0.3352  0.3295   5.6316	12.0500	0.82257	0.00693		0.00282	0.00882	32.975
1	   0.3216  0.3164   5.4380	12.3500	0.82885	0.00654		0.00281	0.00915	32.975
1	   0.3082  0.3035   5.2444	12.6500	0.83691	0.00683		0.00287	0.00974	32.975
1	   0.5614  0.5442   8.5360	7.5500	0.74365	0.01381		0.00359	0.00700	32.975
1	   0.5448  0.5288   8.3424	7.8500	0.75251	0.01111		0.00351	0.00706	32.975
1	   0.5285  0.5135   8.1488	8.1500	0.75792	0.00971		0.00344	0.00711	32.975
1	   0.5124  0.4983   7.9551	8.4500	0.75610	0.00888		0.00338	0.00704	32.975
1	   0.4965  0.4834   7.7615	8.7500	0.76823	0.00831		0.00338	0.00702	32.975
1	   0.4809  0.4686   7.5679	9.0500	0.77855	0.00777		0.00337	0.00706	32.975
1	   0.4654  0.4540   7.3743	9.3500	0.77745	0.00727		0.00336	0.00715	32.975
1	   0.4502  0.4395   7.1806	9.6500	0.79146	0.00681		0.00340	0.00717	32.975
1	   0.4352  0.4252   6.9870	9.9500	0.79020	0.00638		0.00334	0.00715	32.975
1	   0.4203  0.4111   6.7934	10.2500	0.79315	0.00607		0.00334	0.00710	32.975
1	   0.4057  0.3971   6.5998	10.5500	0.79716	0.00593		0.00327	0.00710	32.975
1	   0.7437  0.7121   10.5046	4.5000	0.74774	0.01454		0.00292	0.00676	32.975
1	   0.7309  0.7005   10.3755	4.7000	0.71757	0.01249		0.00293	0.00656	32.975
1	   0.7182  0.6889   10.2464	4.9000	0.71887	0.01099		0.00288	0.00649	32.975
1	   0.7057  0.6775   10.1173	5.1000	0.72661	0.01001		0.00286	0.00647	32.975
1	   0.6933  0.6661   9.9882	5.3000	0.72665	0.00931		0.00283	0.00645	32.975
1	   0.6809  0.6549   9.8591	5.5000	0.72684	0.00875		0.00284	0.00647	32.975
1	   0.6688  0.6437   9.7301	5.7000	0.73893	0.00822		0.00282	0.00649	32.975
1	   0.6567  0.6326   9.6010	5.9000	0.73629	0.00774		0.00283	0.00651	32.975
1	   0.6447  0.6216   9.4719	6.1000	0.74054	0.00729		0.00280	0.00649	32.975
1	   0.6329  0.6106   9.3428	6.3000	0.74418	0.00692		0.00281	0.00649	32.975
1	   0.6212  0.5998   9.2137	6.5000	0.73945	0.00660		0.00280	0.00649	32.975
1	   0.6095  0.5890   9.0846	6.7000	0.74528	0.00628		0.00281	0.00651	32.975
1	   0.5980  0.5784   8.9555	6.9000	0.75771	0.00598		0.00282	0.00653	32.975
1	   0.5866  0.5678   8.8265	7.1000	0.74857	0.00572		0.00283	0.00649	32.975
1	   0.5753  0.5573   8.6974	7.3000	0.75201	0.00550		0.00282	0.00647	32.975
1	   0.5642  0.5468   8.5683	7.5000	0.76118	0.00527		0.00280	0.00645	32.975
1	   0.5531  0.5365   8.4392	7.7000	0.76158	0.00510		0.00278	0.00649	32.975
1	   0.5421  0.5262   8.3101	7.9000	0.75719	0.00494		0.00274	0.00649	32.975
1	   0.5312  0.5160   8.1810	8.1000	0.76480	0.00486		0.00270	0.00655	32.975
1	   0.5204  0.5059   8.0520	8.3000	0.76751	0.00500		0.00267	0.00651	32.975
1	   0.9715  0.9147   12.6022	1.2500	10.70965		0.18407	0.00271	0.07515	32.975
1	   0.9639  0.9081   12.5376	1.3500	2.76231			0.12689	0.00276	0.04041	32.975
1	   0.9563  0.9015   12.4731	1.4500	2.23094			0.11923	0.00267	0.01737	32.975
1	   0.9488  0.8949   12.4086	1.5500	1.44402			0.08758	0.00296	0.01224	32.975
1	   0.9413  0.8883   12.3440	1.6500	1.26544			0.07131	0.00267	0.00868	32.975
1	   0.9339  0.8818   12.2795	1.7500	1.17221			0.06555	0.00281	0.01138	32.975
1	   0.9265  0.8753   12.2149	1.8500	1.19553			0.05853	0.00242	0.01156	32.975
1	   0.9191  0.8688   12.1504	1.9500	0.95723			0.05355	0.00274	0.01113	32.975
1	   0.9118  0.8624   12.0858	2.0500	1.01737			0.04912	0.00243	0.00963	32.975
1	   0.9045  0.8559   12.0213	2.1500	0.80897			0.04312	0.00263	0.00668	32.975
1	   0.8972  0.8495   11.9568	2.2500	0.70674			0.03985	0.00253	0.01042	32.975
1	   0.8900  0.8432   11.8922	2.3500	0.73454			0.03728	0.00259	0.01119	32.975
1	   0.8828  0.8368   11.8277	2.4500	0.89884			0.03644	0.00256	0.00838	32.975
1	   0.8757  0.8305   11.7631	2.5500	0.93332			0.03440	0.00262	0.00937	32.975
1	   0.8686  0.8242   11.6986	2.6500	0.88914			0.03281	0.00269	0.01166	32.975
1	   0.8616  0.8179   11.6341	2.7500	0.77198			0.02991	0.00268	0.01714	32.975
1	   0.8545  0.8117   11.5695	2.8500	0.67839			0.02776	0.00269	0.02070	32.975
1	   0.8475  0.8055   11.5050	2.9500	0.66689			0.02568	0.00259	0.01592	32.975
1	   0.8406  0.7993   11.4404	3.0500	0.70411			0.02497	0.00265	0.01081	32.975
1	   0.8337  0.7931   11.3759	3.1500	0.72412			0.02396	0.00269	0.00881	32.975
1	   0.8268  0.7869   11.3113	3.2500	0.78632			0.02347	0.00275	0.00874	32.975
1	   0.8200  0.7808   11.2468	3.3500	0.78632			0.02228	0.00276	0.00890	32.975
1	   0.8131  0.7747   11.1823	3.4500	0.74574			0.02104	0.00276	0.00895	32.975
1	   0.8064  0.7686   11.1177	3.5500	0.78673			0.02013	0.00270	0.00885	32.975
1	   0.7996  0.7626   11.0532	3.6500	0.76763			0.01927	0.00271	0.00879	32.975
1	   0.7929  0.7566   10.9886	3.7500	0.77617			0.01808	0.00263	0.00845	32.975
1	   0.7863  0.7506   10.9241	3.8500	0.75485			0.01788	0.00275	0.00813	32.975
1	   0.7796  0.7446   10.8595	3.9500	0.76342			0.01688	0.00273	0.00774	32.975
1	   0.7730  0.7386   10.7950	4.0500	0.74358			0.01625	0.00274	0.00756	32.975
1	   0.7665  0.7327   10.7305	4.1500	0.72359			0.01539	0.00267	0.00724	32.975
1	   0.7599  0.7268   10.6659	4.2500	0.74193			0.01494	0.00274	0.00708	32.975
1	   0.7534  0.7209   10.6014	4.3500	0.72642			0.01440	0.00269	0.00691	32.975
1	   0.7470  0.7150   10.5368	4.4500	0.72946			0.01388	0.00275	0.00674	32.975
1	   0.7405  0.7092   10.4723	4.5500	0.71906			0.01336	0.00270	0.00660	32.975
1	   0.7341  0.7034   10.4077	4.6500	0.72606			0.01293	0.00271	0.00651	32.975
1	   0.7277  0.6976   10.3432	4.7500	0.72555			0.01243	0.00260	0.00645	32.975
1	   0.7214  0.6918   10.2787	4.8500	0.73288			0.01217	0.00267	0.00641	32.975
1	   0.7151  0.6861   10.2141	4.9500	0.72999			0.01180	0.00268	0.00637	32.975
1	   0.7088  0.6804   10.1496	5.0500	0.73519			0.01147	0.00260	0.00637	32.975
1	   0.7026  0.6746   10.0850	5.1500	0.73557			0.01128	0.00262	0.00637	32.975
1	   0.6963  0.6690   10.0205	5.2500	0.72673			0.01111	0.00260	0.00635	32.975
1	   0.6902  0.6633   9.9560	5.3500	0.74355			0.01110	0.00255	0.00637	32.975
1	   0.6840  0.6577   9.8914	5.4500	0.74086			0.01113	0.00256	0.00637	32.975
1	   0.4307  0.4215   7.3164	10.5500	0.78993			0.01457	0.00385	0.00937	38.975
1	   0.4160  0.4074   7.1018	10.8500	0.78982			0.01132	0.00373	0.00978	38.975
1	   0.4014  0.3935   6.8871	11.1500	0.79622			0.00996	0.00363	0.01029	38.975
1	   0.3870  0.3796   6.6725	11.4500	0.79810			0.00910	0.00364	0.01120	38.975
1	   0.3727  0.3659   6.4578	11.7500	0.80500			0.00830	0.00361	0.01243	38.975
1	   0.3585  0.3523   6.2432	12.0500	0.81935			0.00757	0.00362	0.01353	38.975
1	   0.3445  0.3387   6.0285	12.3500	0.81035			0.00691	0.00368	0.01456	38.975
1	   0.3306  0.3253   5.8139	12.6500	0.81099			0.00632	0.00365	0.01588	38.975
1	   0.3169  0.3120   5.5992	12.9500	0.81902			0.00617	0.00355	0.01765	38.975
1	   0.5541  0.5384   9.0336	8.1500	0.76029			0.01575	0.00339	0.00693	38.975
1	   0.5381  0.5234   8.8190	8.4500	0.77449			0.01234	0.00329	0.00708	38.975
1	   0.5223  0.5085   8.6043	8.7500	0.76530			0.01069	0.00320	0.00698	38.975
1	   0.5066  0.4937   8.3897	9.0500	0.77981			0.00979	0.00317	0.00702	38.975
1	   0.4912  0.4790   8.1750	9.3500	0.77677			0.00903	0.00317	0.00713	38.975
1	   0.4758  0.4645   7.9604	9.6500	0.79774			0.00835	0.00311	0.00731	38.975
1	   0.4606  0.4500   7.7457	9.9500	0.79306			0.00774	0.00311	0.00772	38.975
1	   0.4456  0.4357   7.5311	10.2500	0.79708			0.00723	0.00316	0.00788	38.975
1	   0.4307  0.4215   7.3164	10.5500	0.80007			0.00671	0.00314	0.00755	38.975
1	   0.4160  0.4074   7.1018	10.8500	0.80421			0.00634	0.00313	0.00803	38.975
1	   0.4014  0.3935   6.8871	11.1500	0.80578			0.00631	0.00303	0.00866	38.975
1	   0.7266  0.6988   11.2159	5.1000	0.73111			0.01544	0.00249	0.00687	38.975
1	   0.7147  0.6878   11.0728	5.3000	0.73546			0.01322	0.00253	0.00685	38.975
1	   0.7029  0.6770   10.9297	5.5000	0.74582			0.01164	0.00247	0.00685	38.975
1	   0.6912  0.6661   10.7866	5.7000	0.72395			0.01051	0.00244	0.00687	38.975
1	   0.6795  0.6554   10.6435	5.9000	0.72884			0.00977	0.00244	0.00691	38.975
1	   0.6680  0.6447   10.5004	6.1000	0.74066			0.00918	0.00241	0.00691	38.975
1	   0.6565  0.6340   10.3573	6.3000	0.74416			0.00864	0.00245	0.00695	38.975
1	   0.6451  0.6235   10.2142	6.5000	0.73157			0.00814	0.00241	0.00693	38.975
1	   0.6338  0.6130   10.0711	6.7000	0.74038			0.00770	0.00242	0.00695	38.975
1	   0.6225  0.6025   9.9280	6.9000	0.74353			0.00728	0.00238	0.00702	38.975
1	   0.6114  0.5921   9.7849	7.1000	0.74973			0.00694	0.00242	0.00704	38.975
1	   0.6003  0.5818   9.6418	7.3000	0.74674			0.00657	0.00239	0.00708	38.975
1	   0.5893  0.5715   9.4987	7.5000	0.75233			0.00631	0.00243	0.00706	38.975
1	   0.5784  0.5612   9.3556	7.7000	0.74872			0.00601	0.00240	0.00702	38.975
1	   0.5676  0.5511   9.2125	7.9000	0.75978			0.00574	0.00237	0.00700	38.975
1	   0.5568  0.5410   9.0694	8.1000	0.75973			0.00551	0.00237	0.00704	38.975
1	   0.5461  0.5309   8.9263	8.3000	0.76271			0.00532	0.00236	0.00710	38.975
1	   0.5355  0.5209   8.7832	8.5000	0.76568			0.00514	0.00232	0.00719	38.975
1	   0.5249  0.5110   8.6401	8.7000	0.77091			0.00513	0.00230	0.00706	38.975
1	   0.5145  0.5011   8.4970	8.9000	0.77226			0.00536	0.00224	0.00710	38.975
1	   0.9742  0.9220   13.9706	1.2500	12.05077		0.26764	0.00000	0.07590	38.975
1	   0.9673  0.9159   13.8991	1.3500	3.89840			0.21085	0.00205	0.04201	38.975
1	   0.9604  0.9098   13.8275	1.4500	2.02561			0.13622	0.00233	0.01931	38.975
1	   0.9536  0.9037   13.7560	1.5500	1.79563			0.11539	0.00215	0.00980	38.975
1	   0.9468  0.8977   13.6844	1.6500	1.95311			0.10800	0.00208	0.00842	38.975
1	   0.9400  0.8916   13.6129	1.7500	1.53100			0.08363	0.00183	0.00793	38.975
1	   0.9332  0.8856   13.5413	1.8500	1.26225			0.07242	0.00208	0.00850	38.975
1	   0.9264  0.8796   13.4698	1.9500	1.11112			0.06479	0.00228	0.00984	38.975
1	   0.9197  0.8736   13.3982	2.0500	1.21537			0.06260	0.00224	0.00872	38.975
1	   0.9130  0.8676   13.3267	2.1500	0.89027			0.05433	0.00233	0.00691	38.975
1	   0.9064  0.8617   13.2551	2.2500	0.69497			0.04600	0.00215	0.01086	38.975
1	   0.8997  0.8557   13.1836	2.3500	0.85027			0.04420	0.00188	0.00993	38.975
1	   0.8931  0.8498   13.1120	2.4500	0.87245			0.04198	0.00205	0.00708	38.975
1	   0.8865  0.8439   13.0405	2.5500	0.91664			0.04056	0.00221	0.00872	38.975
1	   0.8799  0.8380   12.9689	2.6500	0.90334			0.03852	0.00232	0.01416	38.975
1	   0.8734  0.8321   12.8974	2.7500	0.81350			0.03466	0.00204	0.02079	38.975
1	   0.8669  0.8263   12.8258	2.8500	0.68089			0.03197	0.00226	0.02645	38.975
1	   0.8604  0.8204   12.7543	2.9500	0.70713			0.02967	0.00204	0.02099	38.975
1	   0.8539  0.8146   12.6827	3.0500	0.73542			0.02879	0.00201	0.01351	38.975
1	   0.8475  0.8088   12.6112	3.1500	0.74671			0.02756	0.00210	0.00983	38.975
1	   0.8411  0.8030   12.5396	3.2500	0.76839			0.02662	0.00219	0.00942	38.975
1	   0.8347  0.7972   12.4681	3.3500	0.79991			0.02553	0.00226	0.00939	38.975
1	   0.8283  0.7915   12.3965	3.4500	0.78981			0.02379	0.00207	0.00937	38.975
1	   0.8220  0.7857   12.3250	3.5500	0.77857			0.02298	0.00225	0.00939	38.975
1	   0.8156  0.7800   12.2534	3.6500	0.76661			0.02188	0.00220	0.00915	38.975
1	   0.8094  0.7743   12.1819	3.7500	0.76294			0.02081	0.00224	0.00900	38.975
1	   0.8031  0.7686   12.1103	3.8500	0.75290			0.01986	0.00219	0.00868	38.975
1	   0.7968  0.7629   12.0388	3.9500	0.77350			0.01899	0.00214	0.00845	38.975
1	   0.7906  0.7572   11.9672	4.0500	0.76269			0.01823	0.00218	0.00807	38.975
1	   0.7844  0.7516   11.8957	4.1500	0.75048			0.01738	0.00213	0.00777	38.975
1	   0.7782  0.7460   11.8241	4.2500	0.73867			0.01672	0.00217	0.00762	38.975
1	   0.7721  0.7404   11.7526	4.3500	0.73797			0.01592	0.00212	0.00737	38.975
1	   0.7659  0.7348   11.6810	4.4500	0.73557			0.01544	0.00216	0.00721	38.975
1	   0.7598  0.7292   11.6095	4.5500	0.73215			0.01482	0.00211	0.00710	38.975
1	   0.7537  0.7236   11.5379	4.6500	0.72624			0.01424	0.00214	0.00698	38.975
1	   0.7477  0.7181   11.4664	4.7500	0.73507			0.01362	0.00209	0.00691	38.975
1	   0.7416  0.7125   11.3948	4.8500	0.73159			0.01330	0.00213	0.00681	38.975
1	   0.7356  0.7070   11.3233	4.9500	0.72156			0.01287	0.00216	0.00672	38.975
1	   0.7296  0.7015   11.2517	5.0500	0.71343			0.01240	0.00212	0.00666	38.975
1	   0.7236  0.6960   11.1802	5.1500	0.73788			0.01220	0.00216	0.00664	38.975
1	   0.7177  0.6906   11.1086	5.2500	0.71636			0.01171	0.00212	0.00664	38.975
1	   0.7118  0.6851   11.0371	5.3500	0.73543			0.01142	0.00215	0.00664	38.975
1	   0.7059  0.6797   10.9655	5.4500	0.73302			0.01119	0.00213	0.00664	38.975
1	   0.7000  0.6742   10.8940	5.5500	0.71662			0.01092	0.00210	0.00664	38.975
1	   0.6941  0.6688   10.8224	5.6500	0.72163			0.01077	0.00209	0.00664	38.975
1	   0.6883  0.6634   10.7509	5.7500	0.71750			0.01066	0.00207	0.00664	38.975
1	   0.6824  0.6581   10.6793	5.8500	0.73399			0.01072	0.00203	0.00668	38.975
1	   0.6766  0.6527   10.6078	5.9500	0.73997			0.01094	0.00205	0.00668	38.975

